Reconstruction of Gene Regulatory Networks usingMultiple Datasets

Motivation: Laboratory gene regulatory data for a species are sporadic. Despite the abundance of gene regulatory network algorithms that employ single data sets, few algorithms can combine the vast but disperse sources of data and extract the potential information. With a motivation to compensate for this shortage, we developed an algorithm called GENEREF that can accumulate information from multiple types of data sets in an iterative manner, with each iteration boosting the performance of the prediction results. Results: The algorithm is examined extensively on data extracted from the quintuple DREAM4 networks and DREAM5's Escherichia coli and Saccharomyces cerevisiae networks and sub-networks. Many single-dataset and multi-dataset algorithms were compared to test the performance of the algorithm. Results show that GENEREF surpasses non-ensemble state-of-the-art multi-perturbation algorithms on the selected networks and is competitive to present multiple-dataset algorithms. Specifically, it outperforms dynGENIE3 and is on par with iRafNet. Also, we argued that a scoring method solely based on the AUPR criterion would be more trustworthy than the traditional score. Availability: The Python implementation along with the data sets and results can be downloaded from github.com/msaremi/GENEREF

==> changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> levels/plot_levels_score.csv <==
x,network1,network2,network3,network4,network5,overall
1,34.399,24.393,44.419,43.444,32.547,35.84
2,52.898,29.593,61.944,58.468,44.265,49.434
3,59.796,31.18,67.187,62.17,48.621,53.791

==> levels/plot_levels_score_aupr.csv <==
x,network1,network2,network3,network4,network5,overall
1,35.217,15.401,46,40.744,28.616,33.196
2,66.348,22.155,78.431,68.796,45.841,56.314
3,75.377,24.148,85.133,74.99,51.421,62.214

==> modulation/GENEREF_0,_score.csv <==
2.000000000000000000e+00,2.255024828771276901e+01,2.889247946524528743e+01,3.646423277799546980e+01,4.108191607481069951e+01,5.281861449493139560e+01
1.000000000000000000e+01,1.660600650104337817e+01,1.948022639645691712e+01,2.175324876227414705e+01,2.388797132934906031e+01,3.020305756421812760e+01
1.800000000000000000e+01,5.047984872969322367e+01,5.075216390784453324e+01,5.209733994453182504e+01,5.280873610356567127e+01,5.336693818769560238e+01
2.600000000000000000e+01,4.413692161621413845e+01,4.710388620231349677e+01,5.164655103755223564e+01,5.586197390876967006e+01,5.825600694375491173e+01
3.400000000000000000e+01,3.593127711638717869e+01,3.829822079564971915e+01,4.213695616277188094e+01,4.378422774875154744e+01,4.624001996228427913e+01
4.200000000000000000e+01,3.791897224047894355e+01,3.932670578618017032e+01,4.082800870136816229e+01,4.226211749634356352e+01,4.653664300105852192e+01


==> modulation/GENEREF_0,_score_aupr.csv <==
2.000000000000000000e+00,3.006579850039706159e+01,3.958864917730242183e+01,5.247228225063382467e+01,6.367020761062590850e+01,7.733917121750060630e+01
1.000000000000000000e+01,1.113187462127109839e+01,1.392795117669525595e+01,1.672403175236394901e+01,2.179463700567541551e+01,2.596223434668981511e+01
1.800000000000000000e+01,6.877553357037211867e+01,6.949323404422560202e+01,7.266693957971989448e+01,7.528704100950287170e+01,7.934058288068275999e+01
2.600000000000000000e+01,5.015114538212268513e+01,5.846680514371212212e+01,6.738377778969129395e+01,7.334059370993274740e+01,7.744207546137617726e+01
3.400000000000000000e+01,4.453402378317836252e+01,4.728409157794310147e+01,5.221975849483456500e+01,5.475866449398264280e+01,6.005866756569382403e+01
4.200000000000000000e+01,4.688400808499231687e+01,4.924146057982816416e+01,5.244601559860699069e+01,5.499883558601524669e+01,6.236016543877542517e+01


==> modulation/GENEREF_1,_score.csv <==
0.000000000000000000e+00,3.536634632103402964e+01,3.723244273102869784e+01,4.017507931890152406e+01,4.344820742715378969e+01,4.617732614897059307e+01
8.000000000000000000e+00,1.864792636063852882e+01,2.060646022968242619e+01,2.224872053912415737e+01,2.573529663430458214e+01,3.096340725231812741e+01
1.600000000000000000e+01,2.885654881527919713e+01,3.301991705885036765e+01,3.576669488699492661e+01,3.826518001007837455e+01,4.024512170836037228e+01
2.400000000000000000e+01,3.719652015704393477e+01,3.781520749655091151e+01,3.868531424098633664e+01,3.944604121715295975e+01,3.958311724012368416e+01
3.200000000000000000e+01,1.776666319592295551e+01,1.961757278999807141e+01,2.095075575054908867e+01,2.295736401722706432e+01,2.676805636235385322e+01
4.000000000000000000e+01,3.108160709612463890e+01,3.147119182749325716e+01,3.193850499980077728e+01,3.232567479815811140e+01,3.339524764458914774e+01


==> modulation/GENEREF_1,_score_aupr.csv <==
0.000000000000000000e+00,3.108381062599200462e+01,3.589386264808082672e+01,3.940935432993232723e+01,4.484720396606172699e+01,5.128223712639494636e+01
8.000000000000000000e+00,6.087098174364081515e+00,8.542855940275776661e+00,1.089417748872899416e+01,1.552933767203814597e+01,2.032485378834804735e+01
1.600000000000000000e+01,1.877116800918942729e+01,2.513683967667278552e+01,3.109712485292199347e+01,3.258617739339780428e+01,3.655326101271510453e+01
2.400000000000000000e+01,2.716052743378999423e+01,2.850880200192639435e+01,2.979160932577734400e+01,3.236692385798436788e+01,3.274989480399590747e+01
3.200000000000000000e+01,7.882386494244713049e+00,9.392489843397376248e+00,9.817499334476639916e+00,1.322786364170307216e+01,1.723002444107178022e+01
4.000000000000000000e+01,2.227503726198298750e+01,2.314217967045783197e+01,2.507002413636161720e+01,2.601393615099347301e+01,2.771607697237466184e+01


==> modulation/GENEREF_2,_score.csv <==
-2.000000000000000000e+00,5.947863682479686886e+00,1.686283609785208526e+01,2.276766858315690456e+01,2.733543786238342932e+01,3.400945836991326843e+01
6.000000000000000000e+00,3.344441846790053852e+00,7.814413348987356400e+00,1.232365558033868069e+01,1.425930799408836691e+01,1.803947240766099469e+01
1.400000000000000000e+01,3.295338457270602106e+01,3.361932003232242039e+01,3.932483771568587372e+01,4.131514851363739638e+01,4.505068456222375772e+01
2.200000000000000000e+01,1.942562114948942664e+01,2.935052349292324436e+01,3.639126912530527136e+01,4.262413586165881441e+01,4.828469384198220382e+01
3.000000000000000000e+01,1.468520695143520882e+01,1.530231596557798923e+01,2.052554379136071105e+01,2.262219565776847929e+01,2.720334841971661177e+01
3.800000000000000000e+01,1.867477807377038701e+01,2.167301701675369330e+01,2.494998724944699120e+01,2.744233458386534608e+01,3.068044534455695072e+01


==> modulation/GENEREF_2,_score_aupr.csv <==
-2.000000000000000000e+00,6.014264133815411917e+00,2.130528931266849213e+01,2.973456709877160975e+01,3.835200119599041813e+01,4.132458448673536111e+01
6.000000000000000000e+00,2.466151353480163344e+00,3.906063919458544031e+00,5.790683331156156299e+00,9.149164662626535716e+00,1.563655663899176140e+01
1.400000000000000000e+01,3.752770560803552513e+01,4.053808503784267003e+01,4.761556710159904071e+01,5.000142538652893620e+01,5.351384560676591207e+01
2.200000000000000000e+01,1.987386375476383549e+01,3.135129158126391147e+01,4.057011492298734368e+01,4.871965856674263051e+01,6.440820923962056099e+01
3.000000000000000000e+01,1.198453529504809367e+01,1.563391547960642747e+01,1.814693100255660596e+01,2.104146767898951254e+01,2.612141777072144322e+01
3.800000000000000000e+01,2.011264364630159918e+01,2.257745965234664709e+01,2.641893560833685939e+01,3.317420395979377901e+01,3.489274858990716410e+01


==> modulation/GENIE3_0,_score.csv <==
1.000000000000000000e+00,2.578177529220234732e+01,2.763953861373463639e+01,3.118331609579022512e+01,3.507929257794740607e+01,3.529697857024572016e+01
9.000000000000000000e+00,1.664264934348850389e+01,1.893958380414362352e+01,1.982452033442613271e+01,2.268830128614197150e+01,2.674625941539482099e+01
1.700000000000000000e+01,4.014181590770235886e+01,4.301988004176909186e+01,4.508360399688398701e+01,4.825044285186851312e+01,5.498487035617139895e+01
2.500000000000000000e+01,3.570777736872835817e+01,3.802357903785788551e+01,3.990091497031988865e+01,4.297099290175861341e+01,4.869726960564688056e+01
3.300000000000000000e+01,3.033259859456527607e+01,3.254997937965076460e+01,3.555660551707921258e+01,3.940084351847036714e+01,4.449299329878477494e+01
4.100000000000000000e+01,3.296976456302436986e+01,3.384358580108205672e+01,3.568080329327420230e+01,3.630628989451303568e+01,3.686348811231194134e+01


==> modulation/GENIE3_0,_score_aupr.csv <==
1.000000000000000000e+00,3.682114928188852332e+01,4.246915926422389731e+01,4.728542342608825777e+01,5.346656368323917263e+01,5.378712889759766114e+01
9.000000000000000000e+00,1.021967447517113747e+01,1.494711034155486473e+01,1.759787898861513611e+01,1.917832825317984202e+01,2.312448658195982887e+01
1.700000000000000000e+01,5.007042882928794825e+01,5.495781475961415197e+01,6.243829336677833908e+01,6.504774241481699448e+01,6.955177368509994551e+01
2.500000000000000000e+01,4.042766861650100196e+01,4.264299536338670293e+01,4.594767365054251940e+01,5.195705380955627106e+01,5.745438584055057873e+01
3.300000000000000000e+01,2.977119324171303205e+01,3.227836118246696628e+01,3.757624727886290827e+01,4.428592851060712121e+01,5.435366522978149817e+01
4.100000000000000000e+01,3.847363631550382479e+01,4.078647625656137166e+01,4.372411286811829711e+01,4.453042428303875511e+01,4.461694199234328551e+01


==> modulation/GENIE3_1,_score.csv <==
-1.000000000000000000e+00,2.477640145504589952e+01,2.670463355525652460e+01,2.813688382478823868e+01,2.961264037140976768e+01,3.337389438870273750e+01
7.000000000000000000e+00,1.614958196808198920e+01,1.830773436030789725e+01,1.975989650366106076e+01,2.164169639034912507e+01,2.341759875695812809e+01
1.500000000000000000e+01,2.262552907321114404e+01,2.587051928244252252e+01,2.892219946467855962e+01,3.127622153681647177e+01,3.527075554986569728e+01
2.300000000000000000e+01,2.969878403258008959e+01,3.227256561276935543e+01,3.448622963122552676e+01,3.587120997620563401e+01,3.690371897635317566e+01
3.100000000000000000e+01,1.996778831426070866e+01,2.005725308120189965e+01,2.059768185783195804e+01,2.108901891222114955e+01,2.216487194808354744e+01
3.900000000000000000e+01,2.389736236132148406e+01,2.575761155373730560e+01,2.636897221455808449e+01,2.701436222636732865e+01,2.889512736214073740e+01


==> modulation/GENIE3_1,_score_aupr.csv <==
-1.000000000000000000e+00,9.227135361039286110e+00,1.124510707067138604e+01,1.668385823959729208e+01,1.775357541615976942e+01,2.180526727081905847e+01
7.000000000000000000e+00,4.291676735113572505e+00,4.764674022501273143e+00,6.472782263964816707e+00,7.276647993214805155e+00,8.857283349410661089e+00
1.500000000000000000e+01,1.174182587266381539e+01,1.406929967949344551e+01,1.709475330377603441e+01,2.095453267750959725e+01,2.680239751902339052e+01
2.300000000000000000e+01,1.619295967399671099e+01,1.859920063842597315e+01,1.987554514337269040e+01,2.183256748171152850e+01,2.558285291758082991e+01
3.100000000000000000e+01,5.824205535852018834e+00,7.158970627133203202e+00,7.713003325736561777e+00,8.475676408279717577e+00,8.760498716387536078e+00
3.900000000000000000e+01,1.132527105999628603e+01,1.213909534182465322e+01,1.296629495044629721e+01,1.532744663032739574e+01,1.677803700786358121e+01


==> modulation/GENIE3_2,_score.csv <==
-3.000000000000000000e+00,4.618587241098784268e+00,1.131458437458780786e+01,1.548922622720832898e+01,2.281059196116593313e+01,3.551919160999731417e+01
5.000000000000000000e+00,2.298090782153835221e+00,7.377374564492257036e+00,1.152282276162121732e+01,1.386514576737487658e+01,1.443777675496152391e+01
1.300000000000000000e+01,2.425415467506247325e+01,3.120740205483635066e+01,3.583518553598812417e+01,3.889007122576074948e+01,4.593782339355780664e+01
2.100000000000000000e+01,1.934731364154614397e+01,2.720528829596552001e+01,2.834253647051119174e+01,3.411118044259761461e+01,3.553896487900792778e+01
2.900000000000000000e+01,1.297418008486516072e+01,1.355184129007055560e+01,1.822031359594323874e+01,2.091238985703528286e+01,2.364921591018956804e+01
3.700000000000000000e+01,1.687555600437755032e+01,2.056195354604005843e+01,2.228847970025604752e+01,2.341141463855519333e+01,2.591295510381383949e+01


==> modulation/GENIE3_2,_score_aupr.csv <==
-3.000000000000000000e+00,2.385464526736696289e+00,1.124560749985738717e+01,1.333457135537418914e+01,2.638446918025843502e+01,4.080296254652603238e+01
5.000000000000000000e+00,9.035639234279112531e-01,2.194775628441115511e+00,3.538416445940546495e+00,5.537480317259574569e+00,7.725765560025780410e+00
1.300000000000000000e+01,2.764173351575774618e+01,3.335679013166637930e+01,4.083141617864961859e+01,4.303276383275057526e+01,5.261317025833954375e+01
2.100000000000000000e+01,1.407042121942138735e+01,2.089991037600037771e+01,2.540936671322261020e+01,2.998846852413493380e+01,4.102393525867516644e+01
2.900000000000000000e+01,7.124922044277097299e+00,8.914495547955015198e+00,1.258926545734860625e+01,1.706792169992420583e+01,2.133975380778733566e+01
3.700000000000000000e+01,1.329911177969720981e+01,1.789786060395476142e+01,2.084067911890171843e+01,2.326752958385265302e+01,2.431295409156665954e+01


==> optimization/ecoli-aupr.csv <==
,alpha,beta,ecoli_40_2,ecoli_40_3,ecoli_40_4,ecoli_80_2,ecoli_80_3,ecoli_80_4,ecoli_160_2,ecoli_160_3,ecoli_160_4,ecoli_320_2,ecoli_320_3,ecoli_320_4,ecoli_640_2,ecoli_640_3,ecoli_640_4
0,-10.5,-4.5,0.629474522,0.455335587,0.482917397,0.394702675,0.422119728,0.450432313,0.615477279,0.585760706,0.608855604,0.598461939,0.619634577,0.642759397,0.556272743,0.698749402,0.717512315
1,-9.5,-4.5,0.70345985,0.677067265,0.701478884,0.807915431,0.72856184,0.744376813,0.817416099,0.876655658,0.883990408,0.840844256,0.963060577,0.96361318,0.75734742,0.995870413,0.992912132
2,-8.5,-4.5,0.664948157,0.452232419,0.481929459,0.425567989,0.462439774,0.495412431,0.57132565,0.525256038,0.555205333,0.648307895,0.712984452,0.732748845,0.519525403,0.749702036,0.769416419
3,-7.5,-4.5,0.549724244,0.612171568,0.633209716,0.451264329,0.682365803,0.699921231,0.647809047,0.622654824,0.645764593,0.532690714,0.670059519,0.694000765,0.590346569,0.668837992,0.687024263
4,-6.5,-4.5,0.627627718,0.629354817,0.656353163,0.39278305,0.574754084,0.598145951,0.677694679,0.602888236,0.628478014,0.672398509,0.797686438,0.816265611,0.594527541,0.699220241,0.722948078
5,-5.5,-4.5,0.570776701,0.715765697,0.737665215,0.528713587,0.684333729,0.700816382,0.731640568,0.597074943,0.623163784,0.65831376,0.72148617,0.741650036,0.693855368,0.734262884,0.747759134
6,-4.5,-4.5,0.816061697,0.786068262,0.801913482,0.728362393,0.721463099,0.738421064,0.845217523,0.721894605,0.74387101,0.688867392,0.710167208,0.731045745,0.682410664,0.923455755,0.929445602
7,-3.5,-4.5,0.865449372,0.831592879,0.845246658,0.59140675,0.586138755,0.616504843,0.608239103,0.641984535,0.663397287,0.783111969,0.899528906,0.905047613,0.720121483,0.935268015,0.943021231
8,-2.5,-4.5,0.888187908,0.788744814,0.803743523,0.54958329,0.695323893,0.715583911,0.798777179,0.80731287,0.819503235,0.754203354,0.950708135,0.950729035,0.765311618,0.820244755,0.829119315
9,-1.5,-4.5,1,0.666984028,0.685658479,0.631829281,0.852702804,0.861589382,0.847720502,0.750377641,0.763663506,0.747526304,0.916795624,0.925950085,0.767230069,0.968096834,0.967240681
10,-0.5,-4.5,0.568865298,0.372383156,0.400730048,0.387126057,0.394255451,0.426573811,0.728044982,0.654268729,0.6752717,0.620356456,0.68260206,0.707296741,0.484069362,0.605574006,0.625477557
11,0.5,-4.5,0.649354048,0.511839877,0.539648591,0.33657682,0.313657146,0.341892002,0.701512777,0.556048963,0.583101312,0.598504728,0.571909239,0.59958293,0.502697427,0.603741663,0.631956865
12,1.5,-4.5,0.482732595,0.385393952,0.411779588,0.276428449,0.377222595,0.406009539,0.683115341,0.543900772,0.566068288,0.545783617,0.558013631,0.580139843,0.61778885,0.571141248,0.594125682
13,2.5,-4.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
14,-10.5,-3.5,0.611018484,0.468260195,0.496197194,0.313081303,0.440732886,0.4704165,0.690017292,0.608416284,0.635295089,0.570829902,0.637584176,0.662658672,0.641983746,0.632680483,0.656011409
15,-9.5,-3.5,0.714932103,0.593341749,0.616039098,0.576569968,0.660202428,0.686108697,0.807729745,0.688967337,0.70482795,0.629276,0.738048006,0.75178271,0.689492993,0.775074048,0.791713718
16,-8.5,-3.5,0.541599621,0.499929392,0.531650033,0.47941113,0.517568504,0.541273212,0.609649835,0.47613495,0.509403002,0.54702731,0.602335285,0.622992168,0.55232925,0.605868129,0.627538349
17,-7.5,-3.5,0.633996325,0.55020956,0.579752221,0.395359649,0.239781013,0.270402826,0.813018903,0.585899225,0.608707896,0.61430787,0.694374684,0.710617417,0.544736977,0.518456378,0.544964516
18,-6.5,-3.5,0.727683491,0.569923386,0.591905175,0.570657542,0.551553544,0.58247332,0.688537248,0.508297409,0.53957253,0.610515688,0.699591373,0.718601803,0.505208757,0.663158265,0.683194523
19,-5.5,-3.5,0.564745584,0.524750071,0.548509123,0.483744199,0.564863884,0.5930049,0.627566195,0.509054005,0.54001577,0.601780936,0.698687107,0.718563047,0.574179712,0.629650303,0.657013833
20,-4.5,-3.5,0.792217563,0.646724884,0.670787407,0.486585851,0.359171449,0.392527899,0.76955596,0.655076462,0.67395012,0.644056207,0.729693302,0.746986193,0.647048371,0.690655637,0.715347602
21,-3.5,-3.5,0.547703799,0.486626358,0.510851192,0.325043425,0.657805174,0.682566367,0.733577154,0.690408522,0.711623931,0.526926401,0.679789621,0.703708791,0.682324527,0.815046086,0.832289611
22,-2.5,-3.5,0.77883823,0.533207016,0.561792452,0.596502156,0.506915997,0.536470379,0.752861605,0.613890462,0.641234782,0.635317149,0.66080373,0.687862031,0.733635733,0.775183043,0.790189801
23,-1.5,-3.5,0.829647687,0.780018223,0.794232016,0.476082731,0.71278025,0.734164651,0.728443934,0.705619675,0.720985724,0.639244597,0.775589612,0.792772494,0.705504033,0.923581054,0.931380132
24,-0.5,-3.5,0.66732744,0.34055508,0.372251144,0.291774642,0.393000333,0.423199889,0.663903022,0.515889116,0.540699158,0.598409076,0.627531616,0.647250713,0.58647571,0.662890044,0.688211043
25,0.5,-3.5,0.72486866,0.46369763,0.490085622,0.519794866,0.587596392,0.617023552,0.762827191,0.597427387,0.627131243,0.590367322,0.605066628,0.632744585,0.572430927,0.567402265,0.595045662
26,1.5,-3.5,0.399915381,0.383786862,0.418438353,0.207206526,0.324137083,0.353983728,0.570937488,0.445014688,0.47731852,0.546065777,0.662025192,0.686606046,0.500348752,0.54508833,0.5722757
27,2.5,-3.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
28,-10.5,-2.5,0.761441716,0.593894364,0.617467699,0.376613316,0.27965331,0.311287516,0.723165147,0.61853937,0.638013896,0.56710212,0.684205091,0.70811536,0.534428589,0.658400967,0.682977939
29,-9.5,-2.5,0.753341978,0.608170256,0.628625926,0.450355917,0.58873059,0.609244957,0.762170258,0.596157694,0.619517504,0.603580898,0.817117088,0.835304873,0.638270016,0.699297897,0.715392869
30,-8.5,-2.5,0.582956619,0.473824946,0.504966495,0.367737851,0.431854465,0.461414661,0.692593824,0.536723054,0.560622909,0.583220389,0.663066188,0.681303257,0.615969744,0.699544373,0.720700956
31,-7.5,-2.5,0.563379313,0.531038007,0.56138405,0.502460066,0.519911599,0.54609994,0.742377423,0.582681617,0.609134152,0.504631586,0.635156263,0.654932517,0.612175079,0.68390539,0.700035056
32,-6.5,-2.5,0.588606512,0.51250068,0.536331703,0.397828287,0.394272556,0.424577954,0.722678692,0.55715307,0.58872071,0.481615757,0.589865421,0.612337602,0.593793344,0.669044682,0.695293407
33,-5.5,-2.5,0.7866412,0.547179191,0.578876506,0.416948416,0.387004743,0.41571712,0.700753227,0.526476703,0.550316006,0.659583144,0.625041281,0.652802174,0.650357734,0.674932634,0.692290825
34,-4.5,-2.5,0.588714102,0.492950581,0.519646525,0.370890255,0.561258183,0.590218899,0.725299894,0.642143327,0.669303848,0.572401773,0.710888094,0.726234757,0.581380449,0.743229778,0.758648654
35,-3.5,-2.5,0.53142429,0.479369868,0.504515836,0.358232964,0.723442737,0.739411978,0.673485558,0.569733065,0.594500623,0.592083643,0.673810006,0.699201022,0.544608914,0.624437826,0.645931984
36,-2.5,-2.5,0.733842742,0.493895991,0.519714587,0.507186878,0.549013497,0.580181703,0.65577966,0.657211412,0.679322758,0.58956406,0.694352425,0.717433244,0.668415196,0.692965206,0.715024777
37,-1.5,-2.5,0.637031405,0.603611699,0.628054034,0.595687253,0.506071761,0.53861043,0.757491726,0.626870543,0.650326,0.633446296,0.715265517,0.73532574,0.568293912,0.682674749,0.70804209
38,-0.5,-2.5,0.416226386,0.409560277,0.435580259,0.355253987,0.498159733,0.529889177,0.670583712,0.500682562,0.533015597,0.532841209,0.592126728,0.615645092,0.585907259,0.591619178,0.613864479
39,0.5,-2.5,0.498237142,0.369340702,0.40205017,0.33400113,0.41657304,0.444949155,0.792600282,0.554637119,0.579154049,0.565808025,0.67360206,0.697977904,0.604998011,0.523607959,0.554259989
40,1.5,-2.5,0.424504659,0.398657376,0.429532041,0.270878046,0.471399755,0.504751977,0.620566114,0.539270725,0.56521725,0.527849456,0.653292678,0.679785673,0.559024639,0.559762417,0.585606264
41,2.5,-2.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
42,-10.5,-1.5,0.570174427,0.348915047,0.376743431,0.433140171,0.43972434,0.473964159,0.639217012,0.508777361,0.53346686,0.436328053,0.598247808,0.627615558,0.505030487,0.558093802,0.58774152
43,-9.5,-1.5,0.66052153,0.572740703,0.601552077,0.264371918,0.391624557,0.419229994,0.847373645,0.670799862,0.688305403,0.557678938,0.723537192,0.738291596,0.575839605,0.693189732,0.710676944
44,-8.5,-1.5,0.629207581,0.560101737,0.590428959,0.41451681,0.469558094,0.497505121,0.694789298,0.535580413,0.56345953,0.487796728,0.629092248,0.6575173,0.58954181,0.619882172,0.646982734
45,-7.5,-1.5,0.598402209,0.533307097,0.564587172,0.359687287,0.392353358,0.418613628,0.634277179,0.581417077,0.607910035,0.527480751,0.686268996,0.707979509,0.540826339,0.607770527,0.633309997
46,-6.5,-1.5,0.496897132,0.347460566,0.37729915,0.343326779,0.371467912,0.397741468,0.640747135,0.564257158,0.587114965,0.524499013,0.607307616,0.627082751,0.644154114,0.675834632,0.695857742
47,-5.5,-1.5,0.491710591,0.524724549,0.552898043,0.457748928,0.446277893,0.476585283,0.703474212,0.615409692,0.641858639,0.581476523,0.619730775,0.640125515,0.521373999,0.722916856,0.740399062
48,-4.5,-1.5,0.738330758,0.578891268,0.602901207,0.403052813,0.553873745,0.57609945,0.618249682,0.489488924,0.517072762,0.697744542,0.679178157,0.702671394,0.588293265,0.636567275,0.659988235
49,-3.5,-1.5,0.611838814,0.519330959,0.548849925,0.427428556,0.484420592,0.515151098,0.638691339,0.576684565,0.601707996,0.574079446,0.674198748,0.700704029,0.508704648,0.705442469,0.730139446
50,-2.5,-1.5,0.624293367,0.610425603,0.637909831,0.39851961,0.676276135,0.701174914,0.566296345,0.457568059,0.486566965,0.637931334,0.731689603,0.746511636,0.571157152,0.707484266,0.728312924
51,-1.5,-1.5,0.536635466,0.488248853,0.518691291,0.423516805,0.400037058,0.429468915,0.75235921,0.616680353,0.639331048,0.496894432,0.647284776,0.673928139,0.601256176,0.724020863,0.742878863
52,-0.5,-1.5,0.74119954,0.519147793,0.549953323,0.308519767,0.362121468,0.388616532,0.728530996,0.4789291,0.511382185,0.631140905,0.596851011,0.621526829,0.520146941,0.660650379,0.681174385
53,0.5,-1.5,0.499415451,0.450382923,0.483058177,0.313081241,0.495574305,0.519273414,0.695926369,0.526886475,0.552728926,0.518155336,0.538009334,0.568824954,0.56722162,0.647434074,0.672279443
54,1.5,-1.5,0.448763911,0.350272846,0.377109704,0.209692423,0.41035239,0.438151325,0.67920867,0.506609515,0.538626567,0.565665065,0.550356472,0.579509217,0.547656428,0.571057221,0.595555348
55,2.5,-1.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
56,-10.5,-0.5,0.536343037,0.476513504,0.503450909,0.608500606,0.608333296,0.633725583,0.597192284,0.630140469,0.656225461,0.657860334,0.721127741,0.736134957,0.628670114,0.766234882,0.785544658
57,-9.5,-0.5,0.608381593,0.486050892,0.515420499,0.730121414,0.643056342,0.665174324,0.844939895,0.676417527,0.696410423,0.785553099,0.553365252,0.580040152,0.809802861,0.75170627,0.769735999
58,-8.5,-0.5,0.673025298,0.575258229,0.597957575,0.779525797,0.787476135,0.80553573,0.714598228,0.536820473,0.559434425,0.692670226,0.778707918,0.789863934,0.726291417,0.825121547,0.839504372
59,-7.5,-0.5,0.746730426,0.661669867,0.68795416,0.612065329,0.816658185,0.82889547,0.709933708,0.591202057,0.621143492,0.801006794,0.850919236,0.863163771,0.802267151,0.894825111,0.904858139
60,-6.5,-0.5,0.804081586,0.691357681,0.707316015,0.604480912,0.799235205,0.816001138,0.666745164,0.886436341,0.8909628,0.762897234,1,0.997667889,0.800395158,1,0.998909198
61,-5.5,-0.5,0.918626665,0.696027972,0.715921249,1,0.879384685,0.886051003,0.727878473,0.983744791,0.981014078,1,0.866526741,0.871890683,0.877289352,0.975326513,0.97560904
62,-4.5,-0.5,0.872659029,1,0.999593373,0.62724559,0.89897571,0.903717785,0.809379452,0.91653178,0.920845116,0.860764577,0.974608489,0.981517039,1,0.95108167,0.95679553
63,-3.5,-0.5,0.970012448,0.731221094,0.747483972,0.735392794,0.843584289,0.85102575,0.926873188,1,0.999304508,0.796707363,0.811899881,0.828612008,0.917464581,0.968566162,0.966224873
64,-2.5,-0.5,0.73147389,0.469796322,0.496650565,0.836235882,0.54953859,0.573497811,1,0.903900155,0.906725915,0.808062957,0.877703931,0.884021039,0.890370664,0.98703525,0.989175606
65,-1.5,-0.5,0.915358714,0.688015329,0.704315559,0.652339508,0.762505834,0.777765868,0.929797838,0.795013493,0.804964886,0.844381526,0.734047701,0.755216505,0.877167879,0.871912928,0.883140613
66,-0.5,-0.5,0.503769109,0.435750809,0.467675532,0.514448243,0.409444239,0.43898402,0.768107913,0.524125292,0.553109949,0.567847484,0.630330456,0.653421718,0.654845175,0.677944254,0.702803091
67,0.5,-0.5,0.507136812,0.549345504,0.574743018,0.46167602,0.346203878,0.373376408,0.664444077,0.503672359,0.537035802,0.48718984,0.678375476,0.70462938,0.567542375,0.713977177,0.736756845
68,1.5,-0.5,0.43133579,0.356958327,0.390029247,0.385356347,0.504696696,0.536183797,0.652600999,0.533162169,0.564180822,0.512957652,0.538941592,0.570216465,0.602539103,0.742291036,0.757775193
69,2.5,-0.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
70,-10.5,0.5,0.610856192,0.819636524,0.83773591,0.639929442,0.954829786,0.95797097,0.838517385,0.727284479,0.743562302,0.786666837,0.750648672,0.763851829,0.722032823,0.822973568,0.837873586
71,-9.5,0.5,0.829702975,0.620596608,0.642645206,0.579720429,0.739370614,0.752534825,0.789409585,0.678361899,0.695063961,0.497226406,0.45495505,0.482628997,0.572543501,0.559791651,0.586539542
72,-8.5,0.5,0.926399915,0.696236687,0.72010201,0.639976749,0.87595141,0.881507222,0.910337077,0.63987379,0.659922805,0.800581383,0.706265398,0.730146786,0.848312659,0.893930272,0.905923026
73,-7.5,0.5,0.722635085,0.551042583,0.576803267,0.739062081,0.59732762,0.618127864,0.818939503,0.808176218,0.823749295,0.768536216,0.857732133,0.869138873,0.784952052,0.811636916,0.824798904
74,-6.5,0.5,0.796870505,0.463228479,0.49459591,0.665935077,0.734618874,0.754797829,0.91955686,0.770052933,0.788350968,0.78321451,0.604211369,0.630113937,0.867196635,0.706074174,0.722662886
75,-5.5,0.5,0.592581679,0.643613699,0.665277982,0.507854872,0.691822832,0.709323198,0.833673292,0.757046364,0.776965318,0.648637361,0.495732388,0.526386878,0.681979632,0.754062555,0.771391761
76,-4.5,0.5,0.925983625,0.558182715,0.587024159,0.564708837,0.657194937,0.676915029,0.714104381,0.581569178,0.604378971,0.520103086,0.586954757,0.609819053,0.654126403,0.586366313,0.607995894
77,-3.5,0.5,0.544414627,0.461300311,0.488672543,0.554451093,0.620803276,0.649823327,0.627792562,0.677288272,0.694477698,0.684082928,0.547132765,0.576650909,0.583027688,0.575221496,0.600558024
78,-2.5,0.5,0.933710564,0.643164159,0.662942174,0.539864862,0.597745376,0.622182758,0.798300387,0.634601578,0.658021407,0.472558994,0.507853453,0.534353842,0.618821364,0.521413361,0.547414072
79,-1.5,0.5,0.860167378,0.548090463,0.573933886,0.61569729,0.589760753,0.613558526,0.699540554,0.614465443,0.637222261,0.604463748,0.406747582,0.43457055,0.616994307,0.607853583,0.634354824
80,-0.5,0.5,0.647283378,0.458911462,0.489319181,0.438610043,0.532966041,0.561130578,0.748062776,0.589567177,0.619466997,0.837837107,0.679805286,0.696505516,0.711647537,0.808470686,0.819010348
81,0.5,0.5,0.684014989,0.514568488,0.541543652,0.488425236,0.614440898,0.637550315,0.77891991,0.592783247,0.614638025,0.683014389,0.776067101,0.787531357,0.700711258,0.694001287,0.718614817
82,1.5,0.5,0.60431791,0.399550907,0.429662312,0.475489161,0.494770089,0.521587797,0.67107798,0.534778503,0.558553529,0.580818924,0.688556355,0.711242793,0.699616175,0.735019707,0.751404686
83,2.5,0.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
84,-10.5,1.5,0.707082858,0.595145045,0.6184854,0.602925695,1,1.004774586,0.75411906,0.754552988,0.776589297,0.794186673,0.663318491,0.682119542,0.835119547,0.681261894,0.700071878
85,-9.5,1.5,0.670415982,0.463037476,0.490069585,0.490917765,0.487433845,0.521169731,0.711234513,0.456156017,0.482611213,0.516755477,0.372473713,0.400580886,0.486748432,0.417176724,0.444818759
86,-8.5,1.5,0.68436323,0.547605254,0.571609064,0.690778033,0.490828453,0.521144036,0.829928243,0.69851369,0.722082305,0.611637343,0.502759079,0.528388826,0.680687147,0.512048113,0.53944253
87,-7.5,1.5,0.736677045,0.559503782,0.587002284,0.804840891,0.68069307,0.705722297,0.852823159,0.515843036,0.540823186,0.639137897,0.501575219,0.532188792,0.647600968,0.603273797,0.630293146
88,-6.5,1.5,0.754221654,0.589958596,0.612561305,0.612559371,0.474982744,0.506108122,0.844647824,0.622385637,0.650972592,0.616421682,0.539856296,0.568092443,0.716776406,0.579479712,0.608364969
89,-5.5,1.5,0.800938591,0.589498244,0.619719477,0.724768112,0.646036064,0.672172198,0.858920682,0.659239015,0.679334519,0.531413548,0.580243675,0.606739136,0.600144527,0.467219579,0.50122119
90,-4.5,1.5,0.579519168,0.636892983,0.660941379,0.577560073,0.480877664,0.507192478,0.732973171,0.53590324,0.564863578,0.519856538,0.503366719,0.532226991,0.584284709,0.520739133,0.547016679
91,-3.5,1.5,0.588119299,0.540325482,0.571795073,0.793299124,0.624016947,0.645684998,0.829573859,0.48784914,0.521612183,0.592649825,0.430927258,0.458712345,0.724656103,0.654962683,0.680997293
92,-2.5,1.5,0.971715872,0.519547285,0.54878907,0.529976712,0.448223453,0.482436183,0.75574557,0.633099439,0.657397781,0.601463846,0.539852948,0.567756928,0.682888637,0.468138508,0.495025136
93,-1.5,1.5,0.759711054,0.538712858,0.561774598,0.586082173,0.753377979,0.768094591,0.778942195,0.64366571,0.671211787,0.433136979,0.423682173,0.458181333,0.558580194,0.496542273,0.524479568
94,-0.5,1.5,0.711041854,0.726644824,0.741551127,0.676905547,0.671293293,0.689035135,0.797964242,0.579843457,0.60685472,0.750515961,0.73376756,0.756550904,0.810268498,0.718123261,0.742034552
95,0.5,1.5,0.791552046,0.558397398,0.586150566,0.6220903,0.662818405,0.687494559,0.775698817,0.623426026,0.644816333,0.867649805,0.712872954,0.728320007,0.895086355,0.796849404,0.810474623
96,1.5,1.5,0.80875232,0.543892379,0.567209166,0.648674361,0.679700725,0.705186308,0.759356624,0.61374734,0.634339522,0.648900768,0.694412662,0.71662404,0.701516814,0.565415872,0.590674659
97,2.5,1.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
98,-10.5,2.5,0.642303161,0.707348508,0.726999671,0.772000969,0.558584689,0.582295936,0.817613654,0.424163649,0.453341251,0.532015485,0.533356272,0.561088563,0.595372989,0.568107345,0.593006783
99,-9.5,2.5,0,0.262536627,0.295368333,0.366707071,0.242414148,0.274332504,0.211433924,0.182068583,0.204739808,0.171679996,0.084910417,0.104338524,0.128066307,0.118157611,0.140965863
100,-8.5,2.5,0.829880154,0.595903825,0.619369511,0.727199828,0.49223689,0.522906006,0.677442454,0.592582354,0.622129091,0.521951708,0.522743885,0.555238447,0.552724537,0.526482412,0.558462692
101,-7.5,2.5,0.391232568,0.526322903,0.554103218,0.460114492,0.507261196,0.53656635,0.701401783,0.588758093,0.610879308,0.52903199,0.364287194,0.390810098,0.519599674,0.417786385,0.448225818
102,-6.5,2.5,0.293206968,0.510537417,0.538833338,0.50713523,0.430360927,0.46065995,0.587363752,0.448827921,0.48195888,0.450071813,0.27130256,0.299403432,0.309724431,0.420992482,0.450743474
103,-5.5,2.5,0.584761882,0.309855353,0.339162666,0.336647424,0.466172586,0.491359626,0.529780834,0.329076849,0.358347471,0.41290026,0.222568357,0.251514956,0.311805947,0.338007845,0.364448246
104,-4.5,2.5,0.671378285,0.195069286,0.224193538,0.257517964,0.34063065,0.3745997,0.502422,0.307610486,0.33859897,0.217890091,0.213946367,0.243078494,0.219951434,0.206281731,0.233575899
105,-3.5,2.5,0.371955189,0.248319277,0.277317149,0.23667069,0.316907725,0.3431782,0.223811057,0.199895438,0.231080319,0.238344943,0.12970783,0.147764848,0.062298319,0.119482129,0.140803375
106,-2.5,2.5,0.074199305,0.203125989,0.230375955,0.245092621,0.170149021,0.200672562,0.192847808,0.170530664,0.193949441,0.05257572,0.134383164,0.15458831,0.018269723,0.068903527,0.086137855
107,-1.5,2.5,0.236427013,0.159576015,0.188560508,0.372461357,0.208138118,0.233742735,0.091468176,0.06549986,0.077313492,0.119748005,0.170530421,0.197522837,0.064951089,0.014643222,0.024537114
108,-0.5,2.5,0.858061811,0.731743335,0.747957379,0.710003786,0.703491296,0.727060776,0.741869358,0.565373542,0.590994059,0.704222523,0.63304976,0.658223916,0.670921257,0.492922315,0.519574882
109,0.5,2.5,0.697762424,0.475615632,0.502025817,0.598437863,0.76859536,0.789453187,0.6906922,0.544696019,0.569717807,0.856628731,0.58298173,0.613311387,0.807879624,0.600384877,0.622287759
110,1.5,2.5,0.774511838,0.537709589,0.566223603,0.505198866,0.521432144,0.549447159,0.63787713,0.48047977,0.508759655,0.842538482,0.593449881,0.618650076,0.799936341,0.567743042,0.589771214
111,2.5,2.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
112,-10.5,3.5,0.656714027,0.343472859,0.370890056,0.542393387,0.515418308,0.545279766,0.662256217,0.47377497,0.50129019,0.414743071,0.348457974,0.376237501,0.488106341,0.434188321,0.462079194
113,-9.5,3.5,0.303774575,0.138892527,0.161876259,0.422020823,0.224732185,0.253390779,0.285848137,0.033512228,0.045908541,0.097814358,0.07173852,0.091536463,0.151303092,0.025205443,0.037363036
114,-8.5,3.5,0.497733117,0.511424794,0.543066312,0.533766667,0.339080897,0.373422654,0.497420807,0.398738185,0.426118249,0.25305346,0.212051044,0.243051743,0.267396432,0.245137082,0.270574308
115,-7.5,3.5,0.531350532,0.276475273,0.305229927,0.374378115,0.380736376,0.409145332,0.388212349,0.159920768,0.187521236,0.208848347,0.063070241,0.081107145,0.250777098,0.170264347,0.194618978
116,-6.5,3.5,0.329098204,0.280988266,0.314208997,0.376975024,0.226473763,0.257783977,0.263774751,0.202988161,0.232015093,0.12298512,0.051548187,0.06587712,0.142126217,0.087087398,0.104498225
117,-5.5,3.5,0.112725776,0.037460382,0.047800063,0.188560032,0.180937705,0.203001523,0.087587842,0.078482323,0.094292202,0.171397749,0.11958572,0.137444228,0.095147901,0.122564389,0.141617265
118,-4.5,3.5,0.169400573,0.274673982,0.30071013,0.130852998,0.208538735,0.238708378,0.040330132,0.056049314,0.074093882,0.076070147,0.086993,0.10481637,0.054905457,0,-0.004942603
119,-3.5,3.5,0.217765019,0.08896449,0.107316004,0.153028537,0.129683943,0.156166534,0.177329607,0.210186719,0.240612563,0.069280569,0.099800731,0.118482166,0.177694599,0.077825179,0.095138724
120,-2.5,3.5,0.228993499,0.222998064,0.252280785,0.324164431,0.348470401,0.378818281,0.099317408,0.171105481,0.193357155,0.158331115,0.128384981,0.151804013,0.17263804,0.050734472,0.067547048
121,-1.5,3.5,0.128099296,0.256630117,0.288446067,0.216575264,0.185034682,0.214545094,0.199838377,0.120914542,0.14102458,0.131292156,0.031152933,0.045713631,0.15032907,0.030524997,0.038869968
122,-0.5,3.5,0.698062392,0.556695168,0.587080161,0.76293401,0.588841988,0.612416375,0.740698327,0.421591313,0.45109338,0.619236345,0.575341397,0.604304405,0.594506832,0.467435073,0.501715056
123,0.5,3.5,0.941943219,0.473194378,0.50426481,0.697882275,0.549850702,0.57380204,0.734527717,0.507581916,0.540440308,0.568690582,0.575561219,0.603941778,0.65024455,0.591600538,0.616601422
124,1.5,3.5,0.532774469,0.647583201,0.67139487,0.374973314,0.6596679,0.678928029,0.675283788,0.455104234,0.488692923,0.704149129,0.607594945,0.628972556,0.790894373,0.618491797,0.63774906
125,2.5,3.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
126,-10.5,4.5,0.339500629,0.296243087,0.322639938,0.499084467,0.338040307,0.372442213,0.623586472,0.156959831,0.180179097,0.24669443,0.156607747,0.181834325,0.123844103,0.189462356,0.219143344
127,-9.5,4.5,0.088112116,0.231647725,0.263050007,0.286014036,0.150313589,0.171446368,0.306539911,0.211011991,0.23574736,0.026623646,0.034734973,0.045464368,0.10445163,0.100430016,0.118220999
128,-8.5,4.5,0.410608839,0.162817815,0.187156943,0.074532371,0.164840575,0.188581576,0.155868877,0.219619979,0.251884162,0.160580597,0.088590931,0.103332208,0.127717322,0.072814963,0.093505162
129,-7.5,4.5,0.224197954,0.205853591,0.233094529,0.335305457,0.212658404,0.238094498,0.151589642,0.096370482,0.119632736,0.147098725,0.114642747,0.138289179,0.105019368,0.057960367,0.071129828
130,-6.5,4.5,0.065188432,0.182355519,0.206481174,0.075633299,0.269363246,0.30142214,0.205323898,0.249691234,0.276924846,0.102973117,0.034755495,0.041201504,0,0.050384602,0.066456946
131,-5.5,4.5,0.199314476,0.02905168,0.041505061,0.341488857,0.323396137,0.357715242,0.066857132,0.123201213,0.142199215,0.064860898,0.040315992,0.054327541,0.140166336,0.103807384,0.124342221
132,-4.5,4.5,0.30310713,0.165893609,0.190957213,0.209540938,0.20658138,0.232899704,0.252765148,0.070496015,0.084804722,0.153178576,0.116365876,0.138613199,0.035995696,0.100605773,0.123147628
133,-3.5,4.5,0.361678803,0.156790584,0.176967649,0.312318261,0.245728455,0.271011158,0.140184482,0.123005935,0.147011883,0.092537243,0.045119899,0.055445131,0.061935481,0.102737243,0.123576284
134,-2.5,4.5,0.180397427,0.281478717,0.311184674,0.320840181,0.205178738,0.236822711,0.107262044,0.118977679,0.14192674,0.109838081,0.110428181,0.130377287,0.177130931,0.022742317,0.035246821
135,-1.5,4.5,0.324750439,0.174998993,0.196917537,0.236808996,0.252750154,0.282452958,0.376684075,0.229604383,0.26088113,0.162205981,0.087407143,0.104625375,0.010760348,0.122916836,0.142986391
136,-0.5,4.5,0.254911166,0.304768453,0.339721484,0.730505091,0.430859221,0.45946957,0.389489821,0.352583938,0.38668874,0.402939056,0.352489421,0.378756392,0.282009436,0.235713953,0.262041698
137,0.5,4.5,0.641323488,0.597620449,0.62083388,0.845733225,0.509687397,0.538858995,0.721327765,0.420989027,0.446677021,0.479271558,0.2931038,0.325179431,0.426105657,0.366826461,0.396564609
138,1.5,4.5,0.472152152,0.470384412,0.498944052,0.582015979,0.585841632,0.613833922,0.634019644,0.376989905,0.410632376,0.6863365,0.473510782,0.500448322,0.584119838,0.459559784,0.490523926
139,2.5,4.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
140,-10.5,5.5,0.458333353,0.228081318,0.257937126,0.21708655,0.172732675,0.200205512,0.300005039,0.145056102,0.166559717,0.0626682,0.160136377,0.188071214,0.133668631,0.11425883,0.131390727
141,-9.5,5.5,0.27293238,0.1906497,0.21395417,0.315679756,0.04665055,0.062514197,0.211688128,0.069333099,0.089343773,0.109387187,0.099567959,0.122924379,0.151215685,0.062023776,0.079763082
142,-8.5,5.5,0.184661432,0.164195053,0.187278804,0.299517744,0.409325353,0.441830354,0,0.215246856,0.244233109,0.067841927,0.090564744,0.112506965,0.076187064,0.052772314,0.06850189
143,-7.5,5.5,0.42762673,0.281692317,0.307122836,0.391845322,0.127769196,0.149294733,0.087681877,0.102573942,0.124151655,0.131272096,0.141635593,0.167239334,0.18399654,0.105046937,0.130201436
144,-6.5,5.5,0.289120405,0.183564198,0.211204812,0.263526647,0.356813477,0.390717519,0.164800139,0.00284112,0.000550281,0.131495344,0.098780131,0.120987971,0.098637653,0.05620937,0.066576993
145,-5.5,5.5,0.160351058,0.243789738,0.275368057,0.149869735,0.087427832,0.109562947,0.116912711,0.111254445,0.131145019,0.074891059,0.09673609,0.116921483,0.02475852,0.008402639,0.00991492
146,-4.5,5.5,0.308796808,0.175998577,0.200897614,0.330549883,0.18075018,0.205484457,0.10659368,0.055218059,0.065375905,0.246177855,0.000523562,0.001395724,0.060888158,0.113451168,0.13383945
147,-3.5,5.5,0.429036009,0.125323506,0.146923325,0.32266575,0.122623214,0.14525844,0.11072275,0.115878083,0.132857797,0.113907866,0.156130093,0.180129997,0.061258404,0.020380669,0.024985081
148,-2.5,5.5,0.282248805,0.275475266,0.308739513,0.12175849,0.238649245,0.271210323,0.218606199,0.085651817,0.102700229,0.10426789,0.032960884,0.044243791,0.139012457,0.110068612,0.135187145
149,-1.5,5.5,0.257176786,0.201205171,0.232278417,0.283563864,0,-0.000198956,0.145799287,0.193569013,0.22218367,0.03087974,0.135565293,0.157852477,0.044705962,0.047490615,0.062859875
150,-0.5,5.5,0.239536039,0.389303857,0.423604485,0.36104422,0.288832172,0.317038971,0.304692974,0.315889816,0.343055456,0.289718319,0.208910385,0.240025251,0.249585814,0.18905766,0.215128785
151,0.5,5.5,0.375413426,0.402645351,0.428816738,0.613491889,0.48455013,0.514277472,0.473426478,0.306608562,0.338066284,0.310823195,0.231186614,0.257335355,0.347072742,0.275854686,0.304774921
152,1.5,5.5,0.489690367,0.538681769,0.569444823,0.594834342,0.575624595,0.598629834,0.629968811,0.326596718,0.356060056,0.503606463,0.315928331,0.347321288,0.645454835,0.338351081,0.371376672
153,2.5,5.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
154,-10.5,6.5,0.030576297,0.210728366,0.240652561,0.356614741,0.227854443,0.253189225,0.183502373,0.113269928,0.138689016,0.135215101,0.051430645,0.067088547,0.030575067,0.060846905,0.076232012
155,-9.5,6.5,0.387873743,0.357296257,0.390567825,0.30818239,0.210650781,0.233976577,0.255860425,0,0.00429357,0.056852957,0.030637717,0.044518962,0.106052993,0.111191291,0.131635529
156,-8.5,6.5,0.472883387,0.103747913,0.120776895,0.327193736,0.092135883,0.111320403,0.300432589,0.019224659,0.030999005,0.093486088,0.10027485,0.120196609,0.119545127,0.105032228,0.130064529
157,-7.5,6.5,0.236107597,0.130398727,0.151933387,0.199747791,0.24489542,0.270293459,0.278922263,0.089043469,0.106178975,0.028292629,0.159795354,0.189378495,0.073229763,0.084504002,0.107582867
158,-6.5,6.5,0.280769304,0.173764425,0.201701293,0.213071466,0.326573856,0.360198894,0.239208585,0.079373086,0.098115733,0.033850533,0.119474261,0.143104997,0.121047135,0.084788275,0.103445564
159,-5.5,6.5,0.350955348,0.213497321,0.243043674,0.207318562,0.276726165,0.303163202,0.201813666,0.096161388,0.11839351,0.139816725,0.049802108,0.067402569,0.108816573,0.017037484,0.026194062
160,-4.5,6.5,0.186787972,0.166272769,0.192672577,0.225324434,0.36928187,0.404615478,0.050572876,0.16522247,0.19240778,0.110067424,0.119603484,0.146267041,0.133384017,0.115567974,0.135813618
161,-3.5,6.5,0.598206372,0.168084794,0.194953294,0.031361168,0.141734611,0.162420989,0.200534621,0.068763742,0.080649441,0.126594553,0.118646465,0.143500721,0.266242561,0.005062594,0.007241977
162,-2.5,6.5,0.187895853,0.181160573,0.208136407,0.196206955,0.224399154,0.255749055,0.203035518,0.167503148,0.191844281,0.118215857,0.01414727,0.022271524,0.082828189,0.122614425,0.149127219
163,-1.5,6.5,0.207333102,0.146191808,0.169999825,0.41652323,0.168062482,0.188966088,0.06191013,0.102895431,0.123729562,0.135548506,0.1107314,0.132241056,0.081108125,0.013377538,0.021298997
164,-0.5,6.5,0.243583378,0.271051401,0.302509924,0.487325987,0.228776477,0.260843752,0.259374752,0.065095343,0.07690324,0.238873802,0.25312031,0.280409893,0.183772375,0.177037231,0.200711257
165,0.5,6.5,0.508952879,0.377174529,0.405498332,0.634246451,0.542860728,0.574945274,0.505839435,0.281528538,0.316024976,0.227271206,0.183559325,0.208394284,0.263656737,0.127046743,0.147052447
166,1.5,6.5,0.470205696,0.347440764,0.379451891,0.565512505,0.570096225,0.595170869,0.470629763,0.332978596,0.358817288,0.560607061,0.299599469,0.325599578,0.401290344,0.235426118,0.267773255
167,2.5,6.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
168,-10.5,7.5,0.18430715,0.26483619,0.297549185,0.138264113,0.233870886,0.266925026,0.160887257,0.229383935,0.257814754,0,0.021208928,0.029245162,0.085032576,0.058808058,0.077590552
169,-9.5,7.5,0.305171841,0.282091626,0.315730013,0.193382674,0.127192579,0.153322923,0.120662179,0.095036093,0.11375079,0.161905912,0.111832954,0.132156678,0.090493655,0.049408074,0.06635413
170,-8.5,7.5,0.208872903,0,-0.003765681,0.390500932,0.226428579,0.253672727,0.22790859,0.164404665,0.190122868,0.051387453,0.087198563,0.102656527,0.035042809,0.194159642,0.224507132
171,-7.5,7.5,0.012201331,0.081042582,0.097174687,0.060439537,0.295828504,0.322826324,0.058583889,0.186525434,0.217315294,0.146820795,0.127118937,0.148878589,0.191380919,0.021112798,0.029335445
172,-6.5,7.5,0.198557996,0.256273061,0.288595571,0.317685478,0.186705083,0.21532301,0.110028503,0.057358977,0.075412806,0.097707754,0.157590537,0.184886644,0.195056169,0.111771443,0.132210925
173,-5.5,7.5,0.414643961,0.147392678,0.175650223,0,0.399404071,0.430398761,0.279918226,0.085681529,0.102511439,0.081393273,0.051178116,0.067978034,0.074291926,0.097381619,0.11417029
174,-4.5,7.5,0.255746611,0.037694323,0.050463684,0.296572211,0.280332897,0.307275297,0.295303468,0.095325653,0.114238692,0.051844594,0.05499554,0.070991751,0.020447511,0.037856559,0.046138141
175,-3.5,7.5,0.28509034,0.200746855,0.226453244,0.419278611,0.280989417,0.306893585,0.159203135,0.059106827,0.072599731,0.18864234,0.115606302,0.133786291,0.186911776,0.018196944,0.023105496
176,-2.5,7.5,0.275233449,0.181926823,0.211044421,0.377667944,0.113357679,0.134294763,0.308279217,0.104818127,0.12492172,0.083442849,0,-0.002057801,0.063156746,0.017530243,0.028258471
177,-1.5,7.5,0.296430094,0.139385287,0.166648401,0.398395722,0.273797089,0.305447934,0.254076915,0.082653663,0.099649777,0.098846934,0.045610843,0.061021977,0.043118333,0.077746548,0.090755616
178,-0.5,7.5,0.335219621,0.257314356,0.290448857,0.485568025,0.34424272,0.377094109,0.116628246,0.15866023,0.180877274,0.183271181,0.134797116,0.160362778,0.117079506,0.042933725,0.053092755
179,0.5,7.5,0.220056826,0.23484207,0.267618177,0.644558666,0.131015729,0.158169688,0.238425237,0.242655925,0.275798035,0.157682141,0.23870649,0.272116418,0.157954566,0.114928634,0.139747579
180,1.5,7.5,0.237366939,0.471869146,0.505952056,0.589521536,0.627879432,0.650145247,0.4463746,0.205218489,0.231057436,0.338731339,0.232007752,0.259569748,0.335059156,0.208566485,0.239655951
181,2.5,7.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
182,-10.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
183,-9.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
184,-8.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
185,-7.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
186,-6.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
187,-5.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
188,-4.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
189,-3.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
190,-2.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
191,-1.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
192,-0.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
193,0.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
194,1.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
195,2.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1


==> optimization/ecoli-auroc.csv <==
,alpha,beta,ecoli_40_2,ecoli_40_3,ecoli_40_4,ecoli_80_2,ecoli_80_3,ecoli_80_4,ecoli_160_2,ecoli_160_3,ecoli_160_4,ecoli_320_2,ecoli_320_3,ecoli_320_4,ecoli_640_2,ecoli_640_3,ecoli_640_4
0,-10.5,-4.5,0.462802715,0.431300852,0.47548581,0.176961399,0.197852611,0.223418113,0.071742472,0.088802278,0.098703577,0.060254447,0.057672826,0.05464587,0.063312544,0.074771147,0.110086774
1,-9.5,-4.5,0.940756482,0.927801724,0.914050653,0.485468667,0.511432528,0.532507118,0.580918978,0.619803553,0.662289393,0.591342507,0.609340886,0.651457352,0.551716115,0.545810596,0.566250984
2,-8.5,-4.5,0.457497554,0.414386381,0.427192105,0.161936936,0.195948094,0.207666702,0.144749065,0.173914803,0.195679657,0.116685518,0.103537935,0.120472884,0.083556956,0.143139125,0.172855347
3,-7.5,-4.5,0.630977862,0.627252034,0.659252546,0.161115797,0.237938966,0.257097125,0.173873178,0.205610045,0.241358988,0.156226555,0.158596211,0.166133193,0.136919266,0.153847073,0.175078479
4,-6.5,-4.5,0.617829623,0.643621658,0.659942883,0.149140854,0.124764456,0.140575969,0.209929062,0.250436742,0.295084777,0.201402217,0.196272742,0.234221286,0.188997825,0.208641501,0.229193649
5,-5.5,-4.5,0.708873532,0.719537001,0.756436656,0.169566686,0.158163289,0.165621938,0.258086231,0.2575757,0.276799389,0.268923309,0.251547948,0.291379141,0.24932932,0.246242908,0.293916259
6,-4.5,-4.5,0.788894325,0.814328264,0.813365754,0.090359501,0.00757154,0.021956806,0.295914859,0.278877672,0.293964411,0.345653954,0.327793389,0.370825287,0.291528882,0.311090522,0.356710881
7,-3.5,-4.5,0.878348214,0.916577877,0.941577633,0.258809021,0.182264421,0.221427272,0.431667135,0.40576279,0.425385574,0.368138348,0.388592286,0.427904203,0.324230493,0.345828583,0.364033664
8,-2.5,-4.5,0.948752446,0.91317561,0.915248849,0.241902781,0.164660048,0.172944153,0.534159466,0.539800275,0.564902771,0.499304454,0.471201067,0.487600361,0.415872444,0.436446963,0.450201494
9,-1.5,-4.5,0.977112891,0.938408078,0.952790837,0.45810778,0.426382209,0.445653187,0.584875249,0.590387936,0.620560598,0.478670854,0.509515522,0.517862004,0.464281335,0.483200696,0.528647987
10,-0.5,-4.5,0.308341487,0.345372433,0.381990986,0.119564975,0.168672251,0.191019198,0.028331356,0.100907608,0.110303047,0.049024459,0.030030179,0.027565684,0.035890295,0.046227845,0.061555601
11,0.5,-4.5,0.289704623,0.307656916,0.34848896,0.064774774,0.004710112,0.010817733,0.05663876,0.087287422,0.109318055,0.048803527,0.034349662,0.059434436,0.018425889,0.081075798,0.08392963
12,1.5,-4.5,0.139570083,0.136817125,0.176300872,0,0,0.00143223,0.026779813,0.03866682,0.034258186,0.023384828,0.035269385,0.06141081,0.013345164,0.02445587,0.041233087
13,2.5,-4.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
14,-10.5,-3.5,0.343291341,0.405317706,0.42663919,0.052527606,0.040683455,0.05253493,0.068342258,0.090854877,0.1018593,0.046902189,0.021645485,0.048441442,0.034132638,0.038789453,0.057563207
15,-9.5,-3.5,0.711747798,0.796602577,0.79288828,0.209101849,0.222194134,0.259605839,0.310812554,0.29309779,0.340422142,0.317084397,0.289586392,0.312811685,0.264330477,0.283080727,0.319715015
16,-8.5,-3.5,0.474666707,0.455334657,0.474417216,0.1021961,0.218620838,0.246850899,0.071285666,0.099326169,0.100247812,0.103222004,0.071415089,0.107362279,0.07824676,0.079298536,0.113956324
17,-7.5,-3.5,0.47203706,0.493679775,0.51884385,0.170331297,0.262705437,0.291973386,0.123679482,0.153476547,0.181471599,0.11414467,0.10155552,0.139367949,0.086078782,0.095520632,0.12053713
18,-6.5,-3.5,0.495382828,0.52321048,0.547575658,0.157493563,0.209991579,0.231981746,0.163958863,0.154263741,0.160935273,0.109721432,0.118931712,0.12992839,0.120413428,0.142143447,0.152243009
19,-5.5,-3.5,0.598122554,0.611742057,0.627983465,0.130218956,0.127394798,0.151662759,0.148057542,0.18889599,0.219903056,0.172731123,0.182192845,0.197362131,0.141530257,0.145074649,0.172276236
20,-4.5,-3.5,0.763515166,0.76829475,0.798404642,0.272609214,0.341593994,0.367166581,0.218248784,0.22333069,0.263232432,0.184787802,0.160192181,0.173953517,0.146700599,0.160491583,0.187891679
21,-3.5,-3.5,0.693172089,0.628123789,0.670104438,0.121409562,0.160623031,0.191048476,0.185793651,0.24500418,0.283484035,0.204075022,0.212054924,0.252730962,0.179033731,0.194626875,0.219456875
22,-2.5,-3.5,0.72633317,0.69918394,0.726595028,0.108512325,0.126354138,0.15526813,0.274773421,0.268901465,0.280846539,0.250776852,0.258809852,0.271114736,0.222798197,0.226887233,0.243019347
23,-1.5,-3.5,0.749892979,0.704511333,0.727111557,0.200454602,0.072204137,0.102532268,0.300327466,0.308051004,0.34838047,0.235981549,0.229258497,0.255910112,0.260986465,0.280879529,0.310940733
24,-0.5,-3.5,0.211212696,0.186446629,0.20626648,0.044476873,0.04575803,0.039262682,0.076765458,0.118582015,0.15500579,0.035691257,0.034943129,0.041691975,0.031979998,0.042952027,0.044324035
25,0.5,-3.5,0.235124144,0.264020728,0.303859202,0.077057645,0.076923554,0.083157313,0.024635737,0.064043242,0.065324268,0.014530086,0.000825403,-0.008756944,0.019435242,0.026738356,0.029656305
26,1.5,-3.5,0.137842466,0.193638609,0.230659501,0.058867632,0.074037312,0.105537047,0.015777805,0.038510306,0.055563741,0.032566204,0.000923516,0.006709679,0.006946833,0.007379548,-0.002280111
27,2.5,-3.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
28,-10.5,-2.5,0.397703645,0.346619527,0.392130191,0.081698865,0.141801195,0.171362291,0.070620339,0.100809584,0.137636271,0.084875294,0.074610114,0.100204084,0.024170708,0.040894679,0.036947248
29,-9.5,-2.5,0.715967466,0.750908078,0.767405834,0.116734128,0.166856136,0.183368133,0.261794843,0.288419593,0.312841285,0.23465179,0.225616894,0.245259331,0.169664224,0.197858886,0.209179428
30,-8.5,-2.5,0.386466487,0.372227334,0.413907751,0.125961528,0.199629953,0.215458692,0.062876869,0.099166187,0.103107363,0.053413943,0.058560468,0.082370463,0.035592183,0.055770134,0.070499117
31,-7.5,-2.5,0.396052471,0.450818481,0.475901696,0.139340738,0.192303457,0.215086283,0.09717394,0.15461792,0.171024319,0.071959112,0.063014137,0.090574606,0.05162155,0.057451833,0.058677551
32,-6.5,-2.5,0.423266267,0.468193045,0.492797228,0.091574846,0.243119003,0.261063598,0.131702389,0.159487656,0.17055718,0.111857908,0.090336462,0.090145399,0.075496481,0.080135822,0.097170962
33,-5.5,-2.5,0.524308953,0.592490798,0.604689045,0.09127882,0.155900512,0.169774453,0.147981773,0.165027258,0.173998354,0.140013543,0.118848932,0.145102325,0.103440077,0.116106485,0.130104772
34,-4.5,-2.5,0.494037427,0.507870012,0.527263903,0.152163597,0.201554632,0.243119265,0.137610339,0.194894384,0.239264995,0.139279352,0.146659516,0.1709932,0.10806188,0.121564477,0.160180305
35,-3.5,-2.5,0.582176492,0.591619043,0.611359825,0.164273909,0.235305521,0.244933963,0.115445705,0.157941126,0.168360293,0.165263199,0.16996555,0.178444614,0.147332319,0.167558149,0.176745338
36,-2.5,-2.5,0.575464775,0.593774215,0.601245812,0.18535576,0.176692003,0.199733113,0.137892594,0.182312923,0.227467425,0.181680395,0.159131775,0.183249932,0.143151975,0.161232037,0.184787606
37,-1.5,-2.5,0.680895303,0.687391031,0.725645324,0.156612921,0.126878345,0.146483048,0.186317929,0.212696522,0.241675913,0.201576322,0.183987236,0.230201222,0.164754498,0.186739619,0.229685479
38,-0.5,-2.5,0.275532045,0.253680744,0.276322543,0.017934151,0.087767512,0.090581357,0.051740386,0.062478333,0.074957368,0.060662857,0.018735816,0.023328822,0.033202008,0.039372034,0.069402089
39,0.5,-2.5,0.231439579,0.218713677,0.249043071,0.103765487,0.099385375,0.127407021,0.036223546,0.065919676,0.069757975,0.03155039,0.036997763,0.060114835,0.017249609,0.014413779,0.026402692
40,1.5,-2.5,0.196474437,0.25962563,0.293974814,0.018337283,0.030234978,0.043287626,0.010522972,0.043066204,0.06800934,0.01740103,0.016404191,0.007996661,0.011764489,0.00371899,0.020674654
41,2.5,-2.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
42,-10.5,-1.5,0.296248165,0.285802499,0.317666168,0.108698272,0.030295464,0.037703239,0.080987546,0.123447359,0.145988278,0.068549616,0.028510892,0.025336424,0.030907725,0.03875177,0.049082266
43,-9.5,-1.5,0.6200159,0.571798721,0.590789803,0.08059955,0.143625065,0.180676388,0.177104007,0.233214653,0.246219299,0.173190996,0.186548275,0.204437004,0.135240566,0.163135942,0.1710461
44,-8.5,-1.5,0.363059565,0.380908563,0.430020084,0.082524467,0.178560849,0.20598244,0.097368372,0.118345511,0.141723259,0.061291858,0.063724062,0.074813736,0.051374663,0.101089562,0.124949736
45,-7.5,-1.5,0.451917197,0.41275184,0.423104394,0.107883083,0.029886024,0.023853374,0.100319608,0.140065008,0.168089746,0.079778024,0.070883081,0.095201506,0.054933309,0.067332042,0.07155941
46,-6.5,-1.5,0.429244129,0.451666021,0.491892448,0.132523202,0.2284474,0.273146158,0.113952085,0.154432855,0.189686625,0.097513485,0.103331403,0.118756609,0.08025299,0.09624685,0.13120613
47,-5.5,-1.5,0.507185665,0.506114394,0.536571671,0.147247176,0.173846085,0.204352895,0.120414212,0.150759515,0.173454975,0.111198252,0.10337976,0.111511966,0.095500731,0.095003234,0.113805803
48,-4.5,-1.5,0.557531189,0.583349477,0.593179022,0.131560744,0.248786026,0.28754952,0.143291294,0.163204343,0.179069883,0.132049088,0.125845748,0.15303318,0.107245576,0.140490128,0.149358486
49,-3.5,-1.5,0.573354941,0.608037098,0.634213671,0.088748462,0.158586687,0.168880134,0.125076982,0.156176472,0.184759604,0.146339421,0.121628315,0.149791028,0.119090474,0.129441712,0.159986459
50,-2.5,-1.5,0.603611179,0.675041166,0.690356331,0.107093183,0.105181123,0.137760168,0.132886672,0.169435658,0.201551486,0.121235949,0.104364698,0.118528506,0.126599699,0.125832856,0.129580067
51,-1.5,-1.5,0.62353229,0.529603351,0.560520293,0.097376372,0.140374359,0.148273314,0.204484807,0.206841928,0.215697379,0.137152319,0.15080629,0.164373114,0.142255847,0.161096039,0.20248531
52,-0.5,-1.5,0.326794887,0.30456945,0.325917879,0.098276352,0.100050715,0.137468093,0.077626313,0.085804238,0.123632167,0.038065093,0.027713378,0.044162873,0.030839098,0.031328393,0.060836614
53,0.5,-1.5,0.177302471,0.222563929,0.264221162,0.065682192,0.029481236,0.039736584,0.046340277,0.064420078,0.067340728,0.040480927,0,-0.009740284,0.010740025,0.05626726,0.05152597
54,1.5,-1.5,0.147397872,0.162642871,0.182185076,0.054863091,0.041761337,0.043105672,0,0.030845743,0.041435155,0,0.001887151,0.012270898,0,0,-0.018893194
55,2.5,-1.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
56,-10.5,-0.5,0.513912671,0.434230918,0.446961123,0.153979921,0.180009399,0.200678414,0.138094384,0.168018132,0.183912697,0.158388879,0.160747088,0.18656604,0.126196561,0.117795503,0.137390173
57,-9.5,-0.5,0.708491316,0.577186652,0.61509229,0.912715307,0.798015767,0.815984129,0.971489867,0.917166754,0.912449049,1,0.952831154,0.944978479,1,1,1.003540443
58,-8.5,-0.5,0.603167808,0.596195757,0.602726196,0.179350437,0.303212088,0.325090696,0.217357088,0.237747317,0.257569242,0.215918865,0.223813484,0.236723813,0.185621902,0.187092043,0.195720258
59,-7.5,-0.5,0.801094667,0.781116815,0.781531975,0.225262817,0.144437741,0.155900227,0.317603275,0.28256916,0.319282978,0.324215688,0.336295739,0.369947908,0.330189777,0.309936859,0.352422285
60,-6.5,-0.5,0.868930406,0.848302499,0.846361405,0.272497646,0.225398312,0.258296043,0.486961621,0.479324142,0.498832445,0.430121351,0.441708921,0.46832743,0.451298916,0.442478924,0.463823269
61,-5.5,-0.5,0.919566414,0.885061507,0.911025758,0.351563511,0.282923092,0.312363715,0.6320601,0.601150528,0.628068111,0.596913345,0.583920065,0.605297235,0.577687064,0.540058819,0.564173692
62,-4.5,-0.5,0.96116683,0.999164568,0.995196748,0.695458596,0.691440376,0.715216569,0.760647819,0.766001968,0.765781777,0.757304435,0.710784031,0.713557742,0.724451821,0.71147674,0.734283907
63,-3.5,-0.5,1,1,1.003091677,0.784812499,0.904222041,0.893207206,0.849010948,0.80829115,0.81231286,0.89474421,0.890900032,0.910049155,0.82754961,0.817914485,0.818037431
64,-2.5,-0.5,0.910637842,0.785063929,0.792478028,0.784230859,0.807226617,0.835738437,0.925398187,0.939782219,0.928419385,0.988865994,0.959544048,0.943240701,0.921194146,0.933098329,0.932286513
65,-1.5,-0.5,0.854039261,0.817778962,0.821517698,0.938576722,1,1.001839313,1,1,0.991507613,0.970641543,1,0.98202497,0.952779305,0.971790142,0.975039508
66,-0.5,-0.5,0.387964775,0.386248063,0.401196401,0.14801625,0.08878646,0.098675393,0.092904418,0.151214376,0.164447617,0.0938646,0.082581798,0.117986217,0.080851256,0.071873209,0.084726714
67,0.5,-0.5,0.244358488,0.226765304,0.236735747,0.087762203,0.099757593,0.104253561,0.040788317,0.08290607,0.095493192,0.065608133,0.041491461,0.062335722,0.05228973,0.046940687,0.050588117
68,1.5,-0.5,0.157778865,0.163224041,0.173670214,0.050446494,0.066267256,0.065507681,0.029666237,0.075499397,0.073768756,0.02692032,0.003474266,0.01877724,0.020156842,0.019566493,0.008239215
69,2.5,-0.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
70,-10.5,0.5,0.724437378,0.717926676,0.744751912,0.334926521,0.32980243,0.342124144,0.299189052,0.277039731,0.287267563,0.357189983,0.333344136,0.345633845,0.354114653,0.330299482,0.362600506
71,-9.5,0.5,0.701030455,0.674423673,0.67806833,0.905339932,0.898675989,0.896649016,0.740618338,0.695928659,0.730118448,0.812315598,0.726559426,0.728158008,0.870664336,0.836334539,0.834125634
72,-8.5,0.5,0.906005382,0.851995351,0.880877917,0.519331724,0.493538136,0.539519068,0.482031468,0.514665212,0.551288601,0.588741672,0.562717458,0.575568067,0.555899009,0.535541991,0.560522615
73,-7.5,0.5,0.897627202,0.930114297,0.947662244,0.663428225,0.511677572,0.545348372,0.681882309,0.668477906,0.69091648,0.786109857,0.769868885,0.801871963,0.778325503,0.750611416,0.766862668
74,-6.5,0.5,0.726990582,0.762834173,0.768130164,0.817345668,0.698033292,0.711859104,0.887874826,0.89101516,0.903398215,0.914904713,0.889964395,0.901787373,0.903440057,0.888301867,0.877813592
75,-5.5,0.5,0.73663772,0.682112069,0.7131227,0.925408747,0.936392554,0.937381144,0.95450868,0.884994803,0.894457361,0.959342083,0.896128152,0.90863607,0.959625582,0.94007626,0.945396499
76,-4.5,0.5,0.927592955,0.731826327,0.759411899,0.810224668,0.957751678,0.976782356,0.902467253,0.855660449,0.882843061,0.909924702,0.891250204,0.882591002,0.933372994,0.9069678,0.914028739
77,-3.5,0.5,0.65172456,0.622191011,0.66385046,0.901095893,0.902210511,0.894716369,0.860290515,0.758002299,0.77838841,0.832351002,0.777560965,0.813142185,0.902555667,0.879232351,0.881490403
78,-2.5,0.5,0.828904721,0.543769372,0.569881172,0.778209173,0.897055288,0.887426848,0.743970491,0.709844188,0.714575592,0.818002541,0.761764685,0.797314352,0.878570472,0.806791182,0.837814961
79,-1.5,0.5,0.679381727,0.672268501,0.688946387,0.716318798,0.716081224,0.733723402,0.790573612,0.754469521,0.777053118,0.757723164,0.746929445,0.754046591,0.851498613,0.815971829,0.818128745
80,-0.5,0.5,0.501635886,0.485979272,0.52451515,0.168733646,0.141036597,0.178503693,0.165037006,0.15840905,0.191225887,0.199964811,0.16326984,0.190389112,0.188002308,0.149254287,0.187559169
81,0.5,0.5,0.325266023,0.288720457,0.329524291,0.143392881,0.111884153,0.148424188,0.057938419,0.124293158,0.164314293,0.077650435,0.052001085,0.059847967,0.098461058,0.092244924,0.116054257
82,1.5,0.5,0.216395548,0.199922511,0.216760785,0.020437733,0.029605309,0.027142162,0.023865523,0.051861274,0.069493882,0.065084749,0.046094922,0.068361147,0.042692916,0.030665306,0.020704797
83,2.5,0.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
84,-10.5,1.5,0.77898728,0.789640643,0.823070028,0.590053805,0.654750513,0.682994185,0.534904633,0.514797105,0.54714334,0.720321595,0.713377622,0.72502458,0.72340844,0.707093913,0.739585603
85,-9.5,1.5,0.811108733,0.5621852,0.592162728,0.8332954,0.767611739,0.798327604,0.802503008,0.712678201,0.751032353,0.769264042,0.677677427,0.710161433,0.813408438,0.776405157,0.804480604
86,-8.5,1.5,0.82416524,0.749806277,0.766610705,0.855845483,0.669560147,0.684128998,0.827652065,0.763811234,0.768415636,0.9019131,0.859736521,0.856071252,0.894421272,0.853019501,0.869764803
87,-7.5,1.5,0.727556262,0.708954862,0.708781083,0.906147683,0.984334264,0.977152061,0.893237833,0.848691415,0.848813484,0.863533656,0.828886311,0.846349666,0.880306241,0.854096074,0.876956059
88,-6.5,1.5,0.692866316,0.716510074,0.739046138,0.840438714,0.874813697,0.893819681,0.794051787,0.759966353,0.786395102,0.865941971,0.763959783,0.798827237,0.877646322,0.848637542,0.87270503
89,-5.5,1.5,0.742508562,0.707671445,0.743734223,0.853896766,0.947810349,0.963755303,0.735971849,0.719595449,0.749180594,0.777567907,0.812339932,0.845888388,0.860221992,0.832441858,0.848827909
90,-4.5,1.5,0.783573875,0.651285839,0.660294403,0.720382841,0.819908403,0.837374731,0.745872231,0.714718663,0.73825105,0.779219729,0.734888395,0.767337813,0.841476625,0.841303888,0.872612735
91,-3.5,1.5,0.780531433,0.692851608,0.712953041,0.730984757,0.856495906,0.875749237,0.765651706,0.707067856,0.723081636,0.821865501,0.748995637,0.754537759,0.848269459,0.848204464,0.847663228
92,-2.5,1.5,0.662762965,0.608485083,0.630255489,0.762977938,0.674848748,0.701419879,0.741973883,0.724829306,0.759664146,0.835988501,0.74420056,0.769196172,0.818043817,0.790945581,0.80679887
93,-1.5,1.5,0.815144936,0.57143549,0.578279919,0.742198064,0.742370689,0.763244567,0.798297201,0.747286985,0.782198405,0.81415257,0.698948642,0.715016549,0.849635992,0.801188938,0.83483527
94,-0.5,1.5,0.727510396,0.755835916,0.756628474,0.454597114,0.430090434,0.459074168,0.300542876,0.281190935,0.297004272,0.415856183,0.415349524,0.430577914,0.495226521,0.434436251,0.444759886
95,0.5,1.5,0.369098581,0.303576618,0.340751631,0.177496924,0.253914883,0.295017197,0.138940367,0.160206765,0.175598531,0.208113861,0.185828951,0.215860246,0.269097852,0.267584294,0.30225037
96,1.5,1.5,0.258974437,0.20394227,0.220669945,0.110812109,0.064983103,0.06734384,0.040553809,0.07496362,0.098579381,0.111810867,0.081575158,0.092134636,0.11714642,0.072312471,0.081581802
97,2.5,1.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
98,-10.5,2.5,0.781968567,0.806119237,0.821930754,0.959460726,0.781740524,0.7944968,0.817630045,0.793793145,0.791780967,0.84270713,0.821020488,0.838959766,0.85084231,0.836834955,0.865236256
99,-9.5,2.5,0.156219423,0.205153041,0.235532596,0.305216761,0.113497099,0.13076539,0.073633567,0.09395441,0.128432727,0.226021655,0.177087171,0.184996274,0.365197793,0.301491207,0.333453601
100,-8.5,2.5,0.712726272,0.617820128,0.66147987,1,0.78482218,0.783151574,0.819178144,0.801020878,0.804633451,0.809013642,0.794767152,0.809839843,0.862670804,0.837193146,0.838660966
101,-7.5,2.5,0.607968444,0.717696629,0.731011048,0.762155311,0.852268127,0.869209844,0.742831295,0.739234952,0.747071872,0.828474904,0.745413097,0.761143921,0.8367838,0.769165372,0.772284051
102,-6.5,2.5,0.502201566,0.5364321,0.568957026,0.604498116,0.711625462,0.726462127,0.750120307,0.657514759,0.673076038,0.712872043,0.677403157,0.684033623,0.80519642,0.770263682,0.785859161
103,-5.5,2.5,0.65149523,0.408405172,0.455798159,0.757350458,0.626815533,0.664502698,0.66801642,0.509497591,0.556813198,0.671982021,0.569826232,0.598302978,0.758628847,0.708297335,0.732913231
104,-4.5,2.5,0.69723887,0.356099864,0.377580605,0.719914256,0.608648181,0.627812098,0.403650909,0.420625725,0.432301026,0.574223187,0.501396732,0.517932038,0.683279741,0.562931764,0.600448907
105,-3.5,2.5,0.41146343,0.149106451,0.159580272,0.427868445,0.397574068,0.432724754,0.386672071,0.305012737,0.343139733,0.405605351,0.332110877,0.362140541,0.525125825,0.428655405,0.477577203
106,-2.5,2.5,0.227755015,0.211594343,0.241251176,0.281553976,0.430473508,0.451197919,0.094223018,0.111721755,0.117519085,0.225830844,0.143555745,0.160049214,0.391290128,0.359266657,0.384658025
107,-1.5,2.5,0.228764066,0.026213193,0.032093829,0.44540244,0.164587156,0.19600696,0.104642513,0.096812004,0.101685971,0.160994072,0.146213844,0.18816867,0.399943226,0.293084546,0.326850022
108,-0.5,2.5,0.806445695,0.774784483,0.796943748,0.615879519,0.588480155,0.61936881,0.58183212,0.516192091,0.558836812,0.729857676,0.734459834,0.752852634,0.708734892,0.682120449,0.721319822
109,0.5,2.5,0.567912182,0.530051337,0.550763041,0.343636247,0.338521642,0.365632607,0.237124665,0.220786817,0.265877599,0.434270698,0.411881083,0.439980722,0.482002635,0.449591305,0.484489229
110,1.5,2.5,0.328476639,0.332114491,0.36376012,0.198559437,0.159756073,0.192644397,0.070941574,0.079805613,0.082077041,0.187079135,0.164191196,0.201488297,0.241063474,0.202998938,0.221029071
111,2.5,2.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
112,-10.5,3.5,0.706213307,0.56683456,0.590794142,0.910857332,0.709796939,0.747614015,0.7237184,0.657043483,0.689193353,0.765389846,0.684667203,0.703607412,0.772106838,0.733975876,0.740812025
113,-9.5,3.5,0.210539995,0.020268307,0.018040318,0.333287219,0.249488588,0.273567758,0.05602118,0.110829948,0.115596496,0.214156428,0.215129807,0.262721476,0.358193063,0.324320843,0.367878631
114,-8.5,3.5,0.679335861,0.440163696,0.450294625,0.679981911,0.529741014,0.575071716,0.688437896,0.535529777,0.563990549,0.66702474,0.557558944,0.564344108,0.724280289,0.65358538,0.685126855
115,-7.5,3.5,0.492615582,0.240919217,0.288223631,0.552135631,0.541183623,0.57876975,0.458833933,0.359176986,0.37811306,0.514347307,0.388341352,0.42100191,0.578321799,0.518886283,0.53957825
116,-6.5,3.5,0.276449364,0.158405172,0.16858598,0.420612076,0.452043556,0.483049881,0.202784074,0.124547812,0.140084553,0.347732794,0.22627984,0.260308184,0.447282889,0.376603406,0.392988408
117,-5.5,3.5,0.144202544,0.055392774,0.06906004,0.53615466,0.317785984,0.349214952,0.022794111,0.083695344,0.08802284,0.19155736,0.199969889,0.228431602,0.376918282,0.324634397,0.356922842
118,-4.5,3.5,0.145288038,0.233787776,0.254844319,0.316358665,0.410200021,0.445930556,0.120047891,0.003274772,0.007593679,0.2541856,0.104571285,0.138615958,0.35160517,0.295990988,0.33398524
119,-3.5,3.5,0.201015166,0.151285839,0.160441346,0.185071634,0.191417888,0.219381751,0.030445218,0.071265312,0.099028301,0.236716765,0.118829571,0.151865825,0.36633595,0.338081085,0.387512168
120,-2.5,3.5,0.211075098,0.145219876,0.165837931,0.608873061,0.323688745,0.337682083,0.035857068,0.100229535,0.121128545,0.262928252,0.175916931,0.208393666,0.364478802,0.269660811,0.315096908
121,-1.5,3.5,0.158879648,0.164325843,0.178410183,0.340780112,0.153808336,0.179629983,0.105376564,0.024615353,0.047271835,0.25428406,0.210673543,0.237734896,0.37743017,0.290315365,0.320052244
122,-0.5,3.5,0.741728841,0.744793685,0.7752921,0.812646433,0.748095096,0.752397728,0.738006655,0.680281304,0.694753801,0.772796608,0.740227347,0.762816142,0.791475712,0.742923283,0.7433227
123,0.5,3.5,0.742279232,0.621234502,0.653046967,0.484010847,0.372159316,0.405875475,0.381485336,0.386982265,0.430359617,0.587851022,0.551154996,0.594712638,0.634402479,0.59387767,0.620749444
124,1.5,3.5,0.458369007,0.440611682,0.461135751,0.308895523,0.326249296,0.364835957,0.16992677,0.187735775,0.21946586,0.353118417,0.313543578,0.332277026,0.407596464,0.343115056,0.379816025
125,2.5,3.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
126,-10.5,4.5,0.538741438,0.39429969,0.409032845,0.637852424,0.533875738,0.578879161,0.477487674,0.398869354,0.419149088,0.542719922,0.437599907,0.468321427,0.606441048,0.524482116,0.558864715
127,-9.5,4.5,0.089117539,0.165270244,0.17346175,0.563527446,0.167023634,0.186649204,0.048306828,0.057211186,0.081905836,0.274353174,0.131642603,0.148282661,0.369103383,0.335488359,0.350502672
128,-8.5,4.5,0.320801737,0.098823131,0.108134155,0.175653824,0.229621439,0.251989821,0.282489495,0.195575694,0.216150616,0.362854432,0.293116963,0.343071115,0.469497351,0.400822139,0.447997137
129,-7.5,4.5,0.317560543,0.133172704,0.171114024,0.335646506,0.510297263,0.556671783,0.140123867,0.129229592,0.169936415,0.293981534,0.236785163,0.263743401,0.376153177,0.325735899,0.366782041
130,-6.5,4.5,0.189885029,0.103157691,0.119897021,0.249963926,0.363140778,0.385241726,0.162170307,0.13618776,0.164314534,0.261485592,0.15075042,0.160484544,0.372846042,0.309450704,0.334165594
131,-5.5,4.5,0.07586228,0.118728206,0.143669889,0.521854644,0.23414389,0.262003144,0.008327549,0.052297525,0.048376958,0.234978275,0.150885205,0.171276207,0.395017953,0.330756471,0.380387286
132,-4.5,4.5,0.269569472,0.134734599,0.170054844,0.28175331,0.448795952,0.474008637,0.134354305,0.051101476,0.051742361,0.212935255,0.148171853,0.189494186,0.393562604,0.317410907,0.331532942
133,-3.5,4.5,0.368043664,0.141042716,0.166477368,0.341415304,0.28914534,0.321493052,0.035142898,0.094319339,0.127084777,0.269630903,0.146503537,0.172257874,0.398566963,0.35152437,0.369108998
134,-2.5,4.5,0.198354941,0.112165827,0.12902957,0.421373712,0.292382088,0.3221457,0.027978498,0.032188943,0.042009939,0.301566034,0.202515395,0.214869136,0.393340206,0.270638261,0.283148128
135,-1.5,4.5,0.187087206,0.229634831,0.240769215,0.349149184,0.216313085,0.257245164,0.138815755,0.129990661,0.143943749,0.207073694,0.19026618,0.228468142,0.386915746,0.318218266,0.336756784
136,-0.5,4.5,0.467435176,0.356342019,0.381564595,0.787198562,0.730946691,0.732298089,0.555939149,0.555985372,0.585690948,0.692836682,0.644380803,0.675698419,0.672472256,0.662129736,0.68026317
137,0.5,4.5,0.67413772,0.703978594,0.732969585,0.839876413,0.592997954,0.621265768,0.56483841,0.498692345,0.507857094,0.682215294,0.614001886,0.63744922,0.683925128,0.600597636,0.625705641
138,1.5,4.5,0.439915607,0.373765014,0.390949307,0.277201344,0.286238936,0.296549715,0.239312105,0.25013458,0.263037079,0.442743434,0.360936411,0.384177077,0.524572572,0.440740078,0.456656538
139,2.5,4.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
140,-10.5,5.5,0.355247065,0.148791651,0.180548479,0.501831943,0.312882008,0.326274429,0.262211103,0.244061744,0.263310979,0.335459605,0.283484657,0.312678446,0.477428286,0.368550525,0.406113474
141,-9.5,5.5,0.31714775,0.091558504,0.130642315,0.421955352,0.203978703,0.217339946,0.063465644,0.161421309,0.198061741,0.285919452,0.170641851,0.188296613,0.31093196,0.291027611,0.324004104
142,-8.5,5.5,0.065144936,0.137349864,0.161085753,0.353085296,0.23752022,0.259937902,0.062387188,0.086241413,0.105336502,0.247262337,0.119998341,0.138522148,0.426713851,0.327022505,0.355288387
143,-7.5,5.5,0.274370108,0.059666796,0.09290862,0.403820379,0.143705712,0.150510329,0.083158704,0.014309125,0.016765925,0.212014953,0.1990152,0.212418718,0.37259016,0.327419064,0.353479551
144,-6.5,5.5,0.293297456,0.172014239,0.205198719,0.389747961,0.250861142,0.28476674,0.028383643,0.007837606,0.028845278,0.243264302,0.138023325,0.178370245,0.384217882,0.294466251,0.312719128
145,-5.5,5.5,0,0,-0.006002837,0.339429398,0.202750383,0.225996649,0.091433967,0.019308557,0.046462491,0.188893868,0.127583925,0.148851196,0.368006708,0.284712403,0.321894168
146,-4.5,5.5,0.151097725,0.121815672,0.139035611,0.402564869,0.178042845,0.191581853,0.009667909,0.049289196,0.067071547,0.232958867,0.198100557,0.214992555,0.374313395,0.282902204,0.296367301
147,-3.5,5.5,0.345722236,0.130993317,0.138120158,0.386008208,0.169030511,0.192308883,0.015520441,0.069276983,0.087199929,0.293408504,0.20269872,0.238684796,0.374255436,0.32846385,0.366971898
148,-2.5,5.5,0.251161937,0.097140159,0.126287498,0.343350634,0.247095534,0.263451749,0.024008138,0.010310505,-0.000959986,0.239506531,0.136456678,0.140259149,0.383092011,0.347039764,0.360436003
149,-1.5,5.5,0.290040974,0.201169605,0.214396307,0.40422351,0.209078093,0.217428242,0.133018328,0.102067592,0.140453324,0.202863612,0.207786629,0.231725813,0.382389112,0.292146255,0.314357825
150,-0.5,5.5,0.396144203,0.390074099,0.427402833,0.630067967,0.503860989,0.514854032,0.505708038,0.423578338,0.463019377,0.52716458,0.404135201,0.431083291,0.562860764,0.510264408,0.523623143
151,0.5,5.5,0.65647933,0.55906141,0.597338299,0.706237532,0.573589874,0.616995225,0.581103548,0.530474283,0.548790975,0.583619899,0.525257547,0.562628337,0.636949221,0.574692387,0.589392956
152,1.5,5.5,0.594621453,0.460565188,0.480558984,0.496531729,0.380228697,0.41043076,0.324826068,0.277862065,0.294360843,0.491882845,0.445354498,0.471835598,0.589946416,0.492414849,0.531269732
153,2.5,5.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
154,-10.5,6.5,0.207696306,0.162642871,0.180687619,0.473222985,0.287264087,0.300703605,0.161950514,0.063936318,0.062516434,0.236945132,0.199580959,0.209679748,0.360581033,0.34900953,0.366544227
155,-9.5,6.5,0.207054183,0.217333398,0.257317901,0.472410772,0.159739013,0.201056171,0.081517147,0.061314419,0.067892176,0.252590517,0.185079795,0.224143555,0.349182336,0.294152914,0.315091756
156,-8.5,6.5,0.255289873,0.120423286,0.131376543,0.33631145,0.120519617,0.157236084,0.122672411,0.131738093,0.162077807,0.208443379,0.185151506,0.218792326,0.386513334,0.333366359,0.367556114
157,-7.5,6.5,0.18161387,0.155741476,0.170140788,0.362544757,0.237098373,0.281784878,0.065301165,0.068435691,0.077056929,0.241438545,0.23690857,0.277477476,0.364978737,0.310826698,0.361152942
158,-6.5,6.5,0.329776174,0.182644808,0.221762363,0.447757264,0.35620356,0.386988985,0.095163243,0.168194297,0.194318487,0.198363213,0.180651185,0.189825351,0.361798941,0.299761809,0.344505252
159,-5.5,6.5,0.193753058,0.208991186,0.225033967,0.305701709,0.173041163,0.182302206,0.135451391,0.123845464,0.132883275,0.229070207,0.180696313,0.210608986,0.390661798,0.307214983,0.329316525
160,-4.5,6.5,0.221884173,0.158429388,0.184954666,0.176312818,0.450284825,0.499227442,0.044404723,0.069856917,0.091073239,0.302684517,0.197934834,0.211281216,0.387722039,0.285813332,0.333404967
161,-3.5,6.5,0.229146282,0.046094053,0.05524007,0.26356776,0.264219125,0.289664735,0.038316274,0.082761346,0.104308696,0.24954566,0.203668851,0.243605566,0.415493021,0.308502105,0.354138355
162,-2.5,6.5,0.102602128,0.128704959,0.13351668,0.463573115,0.250391217,0.270647117,0.079285561,0.154282698,0.159288163,0.257713893,0.165937066,0.175622103,0.373198597,0.28242246,0.29382
163,-1.5,6.5,0.181399829,0.069304533,0.094517951,0.338016206,0.22537815,0.234183854,0.060417193,0.080872775,0.096950322,0.18574019,0.127955363,0.139862983,0.34989791,0.264498845,0.312131469
164,-0.5,6.5,0.34182363,0.300016951,0.346458773,0.5606966,0.453954276,0.46608288,0.296157352,0.252407732,0.287009056,0.423846551,0.347391988,0.372680285,0.484362086,0.413915092,0.440599242
165,0.5,6.5,0.600048924,0.414120012,0.43785881,0.88812279,0.718832537,0.726719795,0.407052688,0.408401219,0.457043309,0.541148787,0.453574866,0.482312998,0.548662186,0.496495166,0.505809996
166,1.5,6.5,0.429198263,0.359538454,0.38454289,0.602765096,0.442230952,0.470409165,0.380478892,0.357293269,0.379422612,0.573445694,0.467523481,0.493216899,0.593677013,0.487342379,0.507195442
167,2.5,6.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
168,-10.5,7.5,0.228305406,0.11289229,0.125583775,0.379085055,0.157037329,0.199399161,0.14510208,0.109061017,0.126513539,0.282020689,0.163085137,0.196009508,0.385797165,0.326403505,0.343128641
169,-9.5,7.5,0.262551981,0.091267919,0.127512413,0.444341802,0.12693728,0.162217253,0.077065403,0.049259951,0.077292472,0.240649474,0.200767693,0.211642828,0.386592666,0.291091988,0.301856405
170,-8.5,7.5,0.14594545,0.019868752,0.035509413,0.496948249,0.48365264,0.529048149,0.138779436,0.106665913,0.144596361,0.265901993,0.173333991,0.206378774,0.343646525,0.324314027,0.351665663
171,-7.5,7.5,0.015227495,0.066604514,0.063056573,0.291492435,0.343490756,0.379361685,0.156160445,0.046349299,0.048724758,0.301881111,0.172106466,0.210864121,0.430094364,0.321594867,0.338295394
172,-6.5,7.5,0.315588307,0.047123208,0.07967914,0.3047095,0.107191102,0.124695542,0.057804414,0.111062523,0.127220576,0.265241696,0.168144558,0.188652564,0.400615773,0.319551561,0.344352678
173,-5.5,7.5,0.426415729,0.105385509,0.117888084,0.168189195,0.266874282,0.284582019,0.072701795,0.102614697,0.115336653,0.232810012,0.20674172,0.220806532,0.375647664,0.311123871,0.358825165
174,-4.5,7.5,0.174321184,0.012204572,0.020851642,0.224432752,0.267558233,0.283670684,0.081991016,0,0.017833336,0.230681718,0.191544277,0.219885067,0.34805343,0.311139581,0.3242013
175,-3.5,7.5,0.232968444,0.177753293,0.203739859,0.275327005,0.282229835,0.316797979,0.062493797,0.078765962,0.097335958,0.261973514,0.194214443,0.230290223,0.372906944,0.313258265,0.35071198
176,-2.5,7.5,0.236500122,0.110676579,0.138615526,0.751360011,0.17510077,0.204916295,0.075259626,0.09126223,0.093562439,0.243994818,0.120775259,0.158721813,0.372947681,0.293578986,0.334446996
177,-1.5,7.5,0.183020426,0.188117493,0.222452705,0.400111865,0.325681663,0.358632508,0.087110122,0.07747293,0.088382582,0.277688584,0.160023337,0.167349408,0.391804732,0.309367802,0.357479344
178,-0.5,7.5,0.319135274,0.193505424,0.210545667,0.617963605,0.429941546,0.446656768,0.277048214,0.228774927,0.268351071,0.308072447,0.280101699,0.302548983,0.438489998,0.370662588,0.387505738
179,0.5,7.5,0.416676859,0.27649167,0.315523601,0.741210317,0.432464876,0.466767946,0.385754702,0.373896932,0.387043535,0.418367188,0.374960112,0.397059342,0.512342383,0.460591573,0.475011186
180,1.5,7.5,0.487448019,0.459923479,0.495428872,0.677371225,0.439321446,0.468210937,0.420263113,0.327505672,0.369958927,0.566397525,0.427943939,0.475027956,0.5810188,0.502228026,0.512421699
181,2.5,7.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
182,-10.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
183,-9.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
184,-8.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
185,-7.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
186,-6.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
187,-5.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
188,-4.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
189,-3.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
190,-2.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
191,-1.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
192,-0.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
193,0.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
194,1.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
195,2.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1


==> optimization/yeast-aupr.csv <==
,alpha,beta,yeast_100_2,yeast_100_3,yeast_100_4,yeast_200_2,yeast_200_3,yeast_200_4,yeast_400_2,yeast_400_3,yeast_400_4,yeast_800_2,yeast_800_3,yeast_800_4,yeast_1600_2,yeast_1600_3,yeast_1600_4
0,-10.5,-4.5,0.677385447,0.737871062,0.765557028,0.669000815,0.804438608,0.815880374,0.629647115,0.624495995,0.64376807,0.718706064,0.776803416,0.777838419,0.49947285,0.624422209,0.638523596
1,-9.5,-4.5,0.920036932,0.87722079,0.882009361,0.721159637,0.925541591,0.932981423,0.989132024,1,0.981152302,0.878947844,0.910131044,0.922349865,0.889121025,0.918276686,0.93371051
2,-8.5,-4.5,0.662613584,0.777774607,0.790061143,0.568266319,0.65952093,0.700562188,0.695812142,0.622704332,0.663422035,0.740207133,0.839471871,0.866595937,0.536088096,0.595996286,0.609770629
3,-7.5,-4.5,0.748128861,0.786013616,0.791784948,0.737158471,0.732645041,0.76742636,0.701724463,0.698666167,0.726993359,0.775983558,0.791826417,0.789367633,0.59118899,0.657403394,0.680613815
4,-6.5,-4.5,0.85420322,0.792726721,0.808537121,0.682307783,0.598689889,0.641262588,0.715900721,0.670355631,0.698923718,0.880842515,0.833322537,0.830454154,0.632150685,0.651823727,0.664728411
5,-5.5,-4.5,0.756750685,0.83675399,0.864829987,0.766391123,0.947024683,0.953970294,0.723777415,0.779190646,0.77796091,0.686105444,0.85234721,0.88204005,0.741311217,0.764439902,0.763986477
6,-4.5,-4.5,0.778912291,0.879109583,0.885855379,0.880042142,0.859805391,0.88258015,0.825561303,0.755737958,0.782965748,0.803395343,0.733448984,0.745540552,0.807048669,0.72376552,0.732829201
7,-3.5,-4.5,0.839535345,0.829679554,0.847972389,0.917610029,0.906751083,0.917144492,0.802318637,0.842427749,0.84948951,0.791865913,0.895342859,0.907306037,0.892070378,0.884046779,0.90859912
8,-2.5,-4.5,0.967000853,0.853297918,0.859484988,0.757857478,0.978532865,0.970137367,0.838009431,0.833900469,0.839537382,0.81962855,0.843126261,0.840318027,0.876743306,0.911424515,0.925339058
9,-1.5,-4.5,0.794790499,0.894191477,0.922150746,0.795889305,0.988969354,1.00780258,0.959538959,0.938666863,0.942447672,0.907936602,0.96084323,0.953836219,0.853108907,1,1.003152609
10,-0.5,-4.5,0.632282829,0.745929625,0.764906503,0.609043924,0.702041877,0.711306139,0.550430651,0.45772818,0.500099502,0.725650867,0.710481659,0.720222993,0.479842881,0.659270813,0.678968323
11,0.5,-4.5,0.751911014,0.727070017,0.734772385,0.574539679,0.654156569,0.668930618,0.432210737,0.458473285,0.46957312,0.699372829,0.790498613,0.796485063,0.571789224,0.448923224,0.458805341
12,1.5,-4.5,0.698812947,0.726148622,0.74072382,0.623329539,0.557694702,0.572122095,0.513769857,0.498597178,0.531360757,0.796748187,0.657051337,0.698819131,0.472332365,0.494500791,0.526033351
13,2.5,-4.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
14,-10.5,-3.5,0.662396898,0.692377703,0.732181927,0.593318407,0.805247813,0.809537635,0.62503788,0.522672346,0.543954218,0.721507475,0.793162808,0.803459115,0.528489234,0.508878165,0.519413699
15,-9.5,-3.5,0.765252219,0.723752314,0.761136681,0.758164236,0.856215556,0.853239242,0.629148937,0.71018555,0.729830198,0.839901409,0.854791486,0.849786921,0.709298084,0.676536021,0.704297345
16,-8.5,-3.5,0.668217665,0.754177459,0.76328757,0.574311594,0.579878162,0.611715449,0.434981398,0.518518371,0.529971089,0.652383651,0.770794991,0.777956552,0.599754044,0.62373587,0.664469159
17,-7.5,-3.5,0.746835717,0.834889105,0.851166722,0.581775447,0.71447167,0.733826612,0.689720831,0.613138213,0.632665079,0.699937389,0.788952297,0.795837466,0.470817182,0.640136294,0.650416219
18,-6.5,-3.5,0.87260171,0.869762561,0.889099061,0.706903857,0.57410304,0.597863557,0.58306267,0.574006053,0.589499284,0.635034754,0.696056154,0.722051848,0.606437795,0.640045207,0.680401792
19,-5.5,-3.5,0.742697967,0.745599986,0.745335672,0.62598861,0.657744692,0.665923,0.630573941,0.618249481,0.64001128,0.685674002,0.821466288,0.816695303,0.597115061,0.659241509,0.695911221
20,-4.5,-3.5,0.777587451,0.661785872,0.70205457,0.659812049,0.682257616,0.705858379,0.485599728,0.601234682,0.644031116,0.683031725,0.837852286,0.843400832,0.593169673,0.694473524,0.733501218
21,-3.5,-3.5,0.6411927,0.678958002,0.704512838,0.73233319,0.664825844,0.669129005,0.63830417,0.706520779,0.712153205,0.758736707,0.86170895,0.853287319,0.71868664,0.800130426,0.800249373
22,-2.5,-3.5,0.789450642,0.748275463,0.757564767,0.652042398,0.784900475,0.812126084,0.665013447,0.704207203,0.740142808,0.731013739,0.797890673,0.800253461,0.636943491,0.688481335,0.727620927
23,-1.5,-3.5,0.745731157,0.803009211,0.801721779,0.754876892,0.83035074,0.854195168,0.740340324,0.796834317,0.816059186,0.760033375,0.87274312,0.897021779,0.711578092,0.790804312,0.804208292
24,-0.5,-3.5,0.63700232,0.609314762,0.640329833,0.641247239,0.682367224,0.711432702,0.518365058,0.396348376,0.419903537,0.705903287,0.825695843,0.828301959,0.414519057,0.590495037,0.598671343
25,0.5,-3.5,0.739124133,0.745561842,0.777569327,0.656266058,0.644909035,0.673328817,0.529532885,0.444788952,0.459847792,0.592318941,0.733657877,0.76865194,0.477169813,0.531338038,0.544575824
26,1.5,-3.5,0.700149226,0.735798701,0.751489386,0.554582951,0.560710992,0.576301452,0.503764343,0.49372382,0.53797525,0.724623619,0.715874532,0.754245894,0.360103959,0.525376527,0.563623302
27,2.5,-3.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
28,-10.5,-2.5,0.638076491,0.66609467,0.697131963,0.713981684,0.653075361,0.69106652,0.554775725,0.457971625,0.475146407,0.642490463,0.763451286,0.779296293,0.52416796,0.598640959,0.643347482
29,-9.5,-2.5,0.739404822,0.788508493,0.822913367,0.778621667,0.743265512,0.763931016,0.562019292,0.627645737,0.635518589,0.701085272,0.788441299,0.816374296,0.524842737,0.638773349,0.675396734
30,-8.5,-2.5,0.587632753,0.730157039,0.740358559,0.747643201,0.79934683,0.82995223,0.501087368,0.551034364,0.596562414,0.673790824,0.782251488,0.806601334,0.465694586,0.603484305,0.626429557
31,-7.5,-2.5,0.753308179,0.796508836,0.79745726,0.543250595,0.750856181,0.786816874,0.62620378,0.516149949,0.553196518,0.684482916,0.700628227,0.71806552,0.509244453,0.585031682,0.603740867
32,-6.5,-2.5,0.657271838,0.700946618,0.728103048,0.591278928,0.718157573,0.736407355,0.636954566,0.577218659,0.605167985,0.719926998,0.656171791,0.674744699,0.419214442,0.521232872,0.54964915
33,-5.5,-2.5,0.715068028,0.752155387,0.775869331,0.644248275,0.774099572,0.803148854,0.649092824,0.424529095,0.459422768,0.66718086,0.768841357,0.776267642,0.595490585,0.648467631,0.679273631
34,-4.5,-2.5,0.670242952,0.718046025,0.748722741,0.751382361,0.806307865,0.826743718,0.614622618,0.616697318,0.65208862,0.665533034,0.697953901,0.722012713,0.628438427,0.60673175,0.625595534
35,-3.5,-2.5,0.849850066,0.769984157,0.790380455,0.718557667,0.653253634,0.662668425,0.602617229,0.607973626,0.62917685,0.724111687,0.765280201,0.790730623,0.601046537,0.620590193,0.654391553
36,-2.5,-2.5,0.693152641,0.842301473,0.848612538,0.794408851,0.860358596,0.875322571,0.621172654,0.54577265,0.582545537,0.683164605,0.815219823,0.819188627,0.583986208,0.594410292,0.611235136
37,-1.5,-2.5,0.667345687,0.763481621,0.764239899,0.811943611,0.699856957,0.710336829,0.633402064,0.653480862,0.675079758,0.706491358,0.787167184,0.785339897,0.479344395,0.699942638,0.724687931
38,-0.5,-2.5,0.689058288,0.762256072,0.77957222,0.596915342,0.762064328,0.771664242,0.476735903,0.485041014,0.513164786,0.617748758,0.739334002,0.738402754,0.52937074,0.518053439,0.529354014
39,0.5,-2.5,0.717106926,0.796714133,0.830972299,0.87868172,0.822933997,0.826163763,0.547664689,0.470188352,0.506973393,0.722842238,0.724155037,0.730478752,0.414000684,0.478026305,0.508573633
40,1.5,-2.5,0.663813991,0.770217867,0.782111339,0.65245867,0.640344477,0.645212012,0.422210026,0.505849571,0.545701292,0.656089866,0.702800805,0.708749843,0.437588738,0.452415292,0.489108535
41,2.5,-2.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
42,-10.5,-1.5,0.567282247,0.762939104,0.784768075,0.623320982,0.733212472,0.742606914,0.575549636,0.524379723,0.537051391,0.75060916,0.760642081,0.771694629,0.493559698,0.535213024,0.575224795
43,-9.5,-1.5,0.7180557,0.769594534,0.771762952,0.733591406,0.791036122,0.82160218,0.691824797,0.663981126,0.697378262,0.632653565,0.773455344,0.787307315,0.595404772,0.559849462,0.568220179
44,-8.5,-1.5,0.569796302,0.62660972,0.647090528,0.496720943,0.654153026,0.670263051,0.635948584,0.569766008,0.594081022,0.641227136,0.669367703,0.689675558,0.427610396,0.456586312,0.485687896
45,-7.5,-1.5,0.846337868,0.730061786,0.734386177,0.704385107,0.727611705,0.757305102,0.586421752,0.48571528,0.500016198,0.688816943,0.705094826,0.726003934,0.562862009,0.559540308,0.592077173
46,-6.5,-1.5,0.776786638,0.753674512,0.776913821,0.71716976,0.57164163,0.591560205,0.590590523,0.574959867,0.610464934,0.694221623,0.733041392,0.763447061,0.554135613,0.603342027,0.609428189
47,-5.5,-1.5,0.760856968,0.756075341,0.756233757,0.594943934,0.728919751,0.755183176,0.436917775,0.507742772,0.533437432,0.60830498,0.706453589,0.719943654,0.507043991,0.508454594,0.550886412
48,-4.5,-1.5,0.566013349,0.605520476,0.635922745,0.674475787,0.756271252,0.786601225,0.561627754,0.5653746,0.592447103,0.665772621,0.734120144,0.767805314,0.499312247,0.646742743,0.687625776
49,-3.5,-1.5,0.542854968,0.820727934,0.850216497,0.738005041,0.8604987,0.851919965,0.633055583,0.570118665,0.610526939,0.710203185,0.776103753,0.792568682,0.530386573,0.612094954,0.631340212
50,-2.5,-1.5,0.762959978,0.809646832,0.83546039,0.613536027,0.777036851,0.796167212,0.651622694,0.538001007,0.557950254,0.719484949,0.727645568,0.741955701,0.571830704,0.722348198,0.750302439
51,-1.5,-1.5,0.702793054,0.814795694,0.838950389,0.694558781,0.725817046,0.739641348,0.515052267,0.408910973,0.428140334,0.690204241,0.823454297,0.826730549,0.562485307,0.683113866,0.713970116
52,-0.5,-1.5,0.709383234,0.719480347,0.730326018,0.676147079,0.69096896,0.704698649,0.455441101,0.464987026,0.507510016,0.650170108,0.755521263,0.768602383,0.423474764,0.567642471,0.594634252
53,0.5,-1.5,0.571170672,0.651098195,0.666988074,0.633169535,0.691246813,0.722154336,0.483961525,0.468594615,0.488371915,0.614423813,0.596872811,0.604729843,0.47372343,0.521964761,0.540966826
54,1.5,-1.5,0.60261072,0.743178309,0.747865797,0.698173012,0.687622418,0.700540668,0.574801486,0.460958512,0.50361021,0.593792609,0.624767628,0.650319688,0.402150897,0.415338851,0.426769802
55,2.5,-1.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
56,-10.5,-0.5,0.750354042,0.718232319,0.75101299,0.825160512,0.779380886,0.812488853,0.674486996,0.741955619,0.756460872,0.774666911,0.948268317,0.938709335,0.681707179,0.748363924,0.7534075
57,-9.5,-0.5,0.849517168,0.704496062,0.742507846,0.712694874,0.767224014,0.796178693,0.744594611,0.621217433,0.659765816,0.82705123,0.75474962,0.754854713,0.793307878,0.689903505,0.695844764
58,-8.5,-0.5,0.591541305,0.668487429,0.690191571,0.862141852,0.861395699,0.865417348,0.692457506,0.714651479,0.727315341,0.837311575,0.90755576,0.903361854,0.730783181,0.830747436,0.831331197
59,-7.5,-0.5,0.8283787,0.731041159,0.744531476,0.73172492,0.900313738,0.926891951,0.772489243,0.886990394,0.906120069,0.848216669,0.93061488,0.946511328,0.813631714,0.883012539,0.902514608
60,-6.5,-0.5,0.97901909,1,0.99328016,0.966468027,1,1.006175356,0.958150006,0.948738368,0.933413838,0.926003539,0.854395169,0.855606952,0.848981706,0.948017978,0.934901813
61,-5.5,-0.5,0.860412943,0.917022759,0.941056068,0.871617232,0.969117721,0.981864751,0.965592081,0.839805819,0.859151478,0.916676047,0.879579513,0.884531348,1,0.840150652,0.840144894
62,-4.5,-0.5,0.938714675,0.759441445,0.78961648,0.745098959,0.855748009,0.874918785,0.969143242,0.819989489,0.840348156,0.978477138,1,1.003818408,0.863009591,0.954848338,0.968131287
63,-3.5,-0.5,1,0.795944015,0.805624149,0.826761899,0.882789234,0.897214235,0.982269651,0.838519728,0.831554048,0.940409855,0.822762895,0.817142575,0.977074919,0.786574887,0.795394598
64,-2.5,-0.5,0.883664859,0.760661111,0.797232438,0.788232942,0.77368432,0.775396711,0.913424106,0.771031369,0.769704446,0.898743138,0.816161058,0.818954301,0.754620787,0.769249705,0.774909466
65,-1.5,-0.5,0.892481645,0.707766714,0.724019047,0.817377547,0.815287257,0.831180111,0.962716369,0.594953332,0.628699793,0.87022799,0.81736582,0.815875226,0.918899076,0.739195619,0.768356071
66,-0.5,-0.5,0.710335846,0.71500898,0.722906133,0.769535306,0.666375123,0.679156234,0.576117682,0.638772586,0.65490977,0.845395494,0.806289071,0.809576428,0.597419682,0.779739485,0.799301513
67,0.5,-0.5,0.844481576,0.811970814,0.833507631,0.790864858,0.739865871,0.751752028,0.51466857,0.556696264,0.565256446,0.664594024,0.693281387,0.712132782,0.482265253,0.702625981,0.704317068
68,1.5,-0.5,0.66465024,0.622596956,0.658961888,0.625680333,0.616469129,0.635206287,0.554895027,0.526602603,0.557448256,0.563507104,0.684913787,0.709835267,0.488110959,0.549521855,0.574164834
69,2.5,-0.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
70,-10.5,0.5,0.811527895,0.830307845,0.856962381,0.808397774,0.946825721,0.946542599,1,0.787739544,0.803185159,0.930042398,0.829718834,0.831553894,0.721022163,0.718572023,0.732510678
71,-9.5,0.5,0.562044301,0.583755887,0.615297858,0.649563329,0.564787551,0.609849641,0.684465102,0.480544736,0.516935293,0.58757684,0.626609618,0.636319445,0.707722575,0.476541803,0.514234643
72,-8.5,0.5,0.867138254,0.832077042,0.835386621,0.976127747,0.919886599,0.908071528,0.959909433,0.645977735,0.677955644,0.836581532,0.80660148,0.822012309,0.694272845,0.792240977,0.803143599
73,-7.5,0.5,0.708271254,0.739546441,0.752697458,0.682518658,0.822090839,0.819702282,0.899577291,0.607165999,0.612784975,0.886891025,0.862424949,0.864736036,0.837249057,0.666376159,0.689743835
74,-6.5,0.5,0.988961761,0.746246433,0.77436568,0.840122049,0.625133234,0.638709941,0.832524486,0.678439876,0.696643471,0.874559188,0.710478037,0.74011989,0.806910617,0.586318672,0.615944801
75,-5.5,0.5,0.807690961,0.550787237,0.577010991,0.772752559,0.738528884,0.741933342,0.690078827,0.590062136,0.609283654,0.88221014,0.66482244,0.667480767,0.705066064,0.59786327,0.642750746
76,-4.5,0.5,0.619214779,0.701999594,0.731862533,0.573657017,0.674161589,0.70403283,0.857487296,0.477437648,0.487085143,0.752088076,0.571007124,0.586749107,0.597415518,0.533327135,0.575460469
77,-3.5,0.5,0.501509207,0.517927369,0.534961095,0.714178203,0.585390523,0.627606299,0.557243126,0.416200425,0.461724775,0.621235392,0.536571139,0.567335179,0.615386174,0.512141681,0.540730646
78,-2.5,0.5,0.648952008,0.5280232,0.539706427,0.761081489,0.72016645,0.732366976,0.566133719,0.425800607,0.443781694,0.425562061,0.524449047,0.553017236,0.540808345,0.544800905,0.582352266
79,-1.5,0.5,0.816082669,0.507292699,0.530094539,0.530335122,0.626188301,0.669135072,0.654352368,0.33958962,0.373933445,0.644816393,0.553673643,0.586659546,0.427925312,0.481253313,0.519849472
80,-0.5,0.5,0.805428892,0.849114214,0.858234399,0.78003569,0.862298641,0.855120976,0.877678997,0.762821773,0.773446001,0.881032895,0.777698858,0.7772845,0.773836093,0.680302736,0.702167397
81,0.5,0.5,0.800404473,0.790676283,0.791163898,0.843814669,0.612282138,0.648169569,0.703492933,0.743952471,0.764645251,0.862283369,0.818413767,0.828516036,0.71403776,0.72586929,0.76378992
82,1.5,0.5,0.6967419,0.696635286,0.703633312,0.700488768,0.741052566,0.773141099,0.607012802,0.553791452,0.560618466,0.739202003,0.754506372,0.76256681,0.565071116,0.584992062,0.592362099
83,2.5,0.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
84,-10.5,1.5,0.852718169,0.741070538,0.764322195,0.747756241,0.773475382,0.80002932,0.747585017,0.543863328,0.579173647,0.833592901,0.657430072,0.671766344,0.633685036,0.652066331,0.659260633
85,-9.5,1.5,0.579609542,0.589582151,0.622686481,0.601473551,0.651375763,0.687497256,0.580986809,0.403950357,0.452650005,0.542206098,0.42576119,0.474763359,0.518735441,0.418167635,0.443953106
86,-8.5,1.5,0.654493416,0.699067261,0.739377823,0.587365097,0.599551994,0.635927747,0.724213914,0.535855772,0.573126508,0.713213818,0.667032472,0.679678454,0.7092628,0.596488871,0.625080576
87,-7.5,1.5,0.592272432,0.711598057,0.715251264,0.845397258,0.706313158,0.729933936,0.698226456,0.460416126,0.479646067,0.698154444,0.46003445,0.487128506,0.598408121,0.620567586,0.638072993
88,-6.5,1.5,0.722352468,0.481207641,0.529663132,0.628431263,0.662903938,0.675574886,0.636731878,0.450867451,0.460697198,0.621701248,0.591647846,0.609156364,0.467769126,0.536503338,0.544596815
89,-5.5,1.5,0.666084854,0.515976082,0.53634412,0.630771828,0.51014313,0.519304187,0.590578887,0.495195373,0.516206897,0.520709207,0.516232658,0.531928286,0.608631922,0.476932934,0.515981912
90,-4.5,1.5,0.66921318,0.58136304,0.599020532,0.639951318,0.592774867,0.637896303,0.694352916,0.375521227,0.422324645,0.587769706,0.534622533,0.560086719,0.680644239,0.494365365,0.532094978
91,-3.5,1.5,0.593130073,0.626152384,0.667597668,0.754988724,0.509333494,0.530289162,0.68056546,0.509962975,0.535186158,0.540005526,0.47307702,0.495805772,0.503649643,0.441583973,0.453178584
92,-2.5,1.5,0.298336089,0.611836128,0.653850748,0.594669344,0.773124453,0.774793158,0.622970982,0.413326491,0.439196643,0.604855791,0.621566555,0.632474942,0.52745652,0.524418748,0.548185732
93,-1.5,1.5,0.558020977,0.583201781,0.606179521,0.577025968,0.7161248,0.733198257,0.724338953,0.416417916,0.456044693,0.620231788,0.434491226,0.445485697,0.5506724,0.395420541,0.409320617
94,-0.5,1.5,0.855571074,0.809899347,0.821472468,0.857352711,0.788965875,0.811601341,0.843093762,0.585607972,0.616980318,0.909937519,0.673339514,0.710791029,0.741495073,0.628048076,0.671388375
95,0.5,1.5,0.846764419,0.682561931,0.709067583,0.783197815,0.697539919,0.722473219,0.801830209,0.620287016,0.637516156,1,0.739220129,0.750145984,0.707868794,0.65466569,0.662666082
96,1.5,1.5,0.737925153,0.72564056,0.730752896,0.712794773,0.766397199,0.783918846,0.768736306,0.704615829,0.725147645,0.902916303,0.742102951,0.758779501,0.747935937,0.512061583,0.548717442
97,2.5,1.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
98,-10.5,2.5,0.634097681,0.935096036,0.945546221,0.560444092,0.767371359,0.800442221,0.806352267,0.493192138,0.530256975,0.755959121,0.563313421,0.590212208,0.628396247,0.471991976,0.513094493
99,-9.5,2.5,0.383894705,0.086012864,0.119493559,0.27358391,0.13213685,0.143693531,0.106439062,0.112966576,0.123434287,0.09310014,0.134791197,0.178111777,0.202595843,0.156168261,0.180332948
100,-8.5,2.5,0.537050769,0.783987988,0.795034578,0.808195464,0.599747494,0.622650527,0.645206528,0.354240274,0.370019002,0.623027917,0.543503072,0.574179194,0.60343457,0.430449289,0.479747487
101,-7.5,2.5,0.584837815,0.544846772,0.578017945,0.680264035,0.556542663,0.595527068,0.59958587,0.473881465,0.522187803,0.471456814,0.400204016,0.445591302,0.424955555,0.391628065,0.440306041
102,-6.5,2.5,0.808133555,0.568238464,0.581502406,0.631171481,0.453793352,0.485938866,0.655381284,0.252469116,0.273327839,0.554017128,0.320093552,0.353346744,0.460459101,0.383641873,0.398562544
103,-5.5,2.5,0.50322664,0.321009247,0.35894765,0.51946105,0.233696073,0.270425426,0.279024822,0.228942198,0.240839903,0.52224247,0.321575138,0.357395627,0.309857083,0.23349262,0.261320979
104,-4.5,2.5,0.175960764,0.252433731,0.281887178,0.439850607,0.256736433,0.271310153,0.264912041,0.152448853,0.174785012,0.336276237,0.325731399,0.339788284,0.303867233,0.230235619,0.274769697
105,-3.5,2.5,0.240682238,0.244583825,0.290672389,0.178605332,0.307529988,0.326367363,0.204681842,0.117797876,0.140109197,0.305424367,0.188521514,0.212024409,0.302651985,0.11890872,0.139327711
106,-2.5,2.5,0.04720991,0.226220699,0.241738537,0.325193819,0.17136921,0.214913529,0.209203531,0.141974668,0.156236099,0.136545841,0.148935075,0.173231973,0.263713517,0.064328751,0.085487353
107,-1.5,2.5,0.259622395,0.178098099,0.196029078,0.140479469,0.066498301,0.091458449,0.210045069,0.020228025,0.008655591,0.101082842,0.162673821,0.184276498,0.158188989,0.138525132,0.180363683
108,-0.5,2.5,0.68243996,0.595070704,0.619370116,0.858915661,0.740795124,0.77482224,0.731851165,0.610558681,0.640255309,0.816677772,0.645623275,0.65611994,0.717439066,0.60366403,0.627256386
109,0.5,2.5,0.753885934,0.814904467,0.822080152,1,0.775233265,0.801648498,0.717905861,0.518335151,0.53683642,0.798014663,0.684941766,0.703923322,0.641330836,0.567334067,0.591228019
110,1.5,2.5,0.792466013,0.780000931,0.796396953,0.786494104,0.672820104,0.696282488,0.706713708,0.639743537,0.669349039,0.774836795,0.640976833,0.676259785,0.686305422,0.492601572,0.519788453
111,2.5,2.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
112,-10.5,3.5,0.657058103,0.444692618,0.476390196,0.625293624,0.4688514,0.513224502,0.444547624,0.388249476,0.438151149,0.434732536,0.403380506,0.445181264,0.468422784,0.355424203,0.373779828
113,-9.5,3.5,0.162353226,0.205888029,0.250360815,0.115040899,0.04101665,0.071650404,0.154208857,0.128497768,0.15459196,0.118043853,0.195369582,0.208300107,0.196230853,0.097813615,0.105822764
114,-8.5,3.5,0.466501731,0.24259001,0.288240332,0.326231961,0.342438096,0.368554078,0.339340068,0.346236306,0.365766623,0.452909944,0.326674106,0.364463537,0.415182875,0.26146613,0.280213156
115,-7.5,3.5,0.302928014,0.30017436,0.320675682,0.396186338,0.129957878,0.146671768,0.342057323,0.147146413,0.175511364,0.247309479,0.230160027,0.278128133,0.339619688,0.228344704,0.271226425
116,-6.5,3.5,0.342260119,0.139245993,0.161340624,0.171161439,0.211199245,0.235268826,0.152255486,0.110140567,0.144095496,0.153705394,0.15896761,0.193871178,0.193403289,0.232014834,0.257956585
117,-5.5,3.5,0.078494081,0.140783861,0.152176765,0.159848803,0.057849581,0.073204677,0.184361059,0.057266475,0.058948915,0.194367644,0.208329132,0.219854204,0.208398085,0.007179932,0.022344348
118,-4.5,3.5,0.014951585,0.224081857,0.261528876,0.097029359,0.199948628,0.208030124,0.208669755,0.104667599,0.125356226,0.150664535,0.155630685,0.162306454,0.09043885,0,-0.009784698
119,-3.5,3.5,0.296600006,0.233518217,0.253542755,0.111223198,0.167715503,0.180348337,0.142413392,0.077256919,0.088116207,0.024875009,0.127333562,0.149170285,0.15002952,0.164384556,0.182255087
120,-2.5,3.5,0.048596062,0.182326372,0.189661062,0.115647982,0.150928413,0.175278484,0.173115731,0.086354295,0.094725969,0.129943716,0.245581118,0.271920794,0.114449692,0.056179273,0.083676249
121,-1.5,3.5,0.254786496,0.135093088,0.160767478,0.258632165,0.151969589,0.156981367,0.144464437,0.0499342,0.056352652,0.139073664,0.093196739,0.108961039,0.147001884,0.129691854,0.135262598
122,-0.5,3.5,0.669198498,0.60334407,0.623690676,0.693235711,0.61855569,0.662382777,0.682312138,0.256226117,0.288162211,0.626266245,0.376387103,0.401847033,0.49925506,0.436550248,0.465197936
123,0.5,3.5,0.866375041,0.718315984,0.729786633,0.762232619,0.722136279,0.736248406,0.475159698,0.440513491,0.485691566,0.76599337,0.435221375,0.464946902,0.662460218,0.414337824,0.452628516
124,1.5,3.5,0.729640829,0.734439034,0.763607352,0.580620082,0.616645964,0.626606349,0.776357921,0.539875399,0.558071128,0.905553321,0.690700819,0.713407023,0.589103545,0.488027974,0.51512435
125,2.5,3.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
126,-10.5,4.5,0.336894097,0.229168321,0.257325525,0.222196468,0.208543794,0.220554103,0.314176783,0.163381576,0.20677465,0.244069916,0.201988853,0.24634409,0.173449362,0.315190183,0.334703294
127,-9.5,4.5,0.26529768,0.150751717,0.182048477,0.13760147,0.05349655,0.082714359,0.044213554,0.078899196,0.096851581,0.107542726,0.159242153,0.194089857,0.26380388,0.034395912,0.035513677
128,-8.5,4.5,0.15488118,0.285850362,0.301562807,0.215126935,0.313941798,0.335386869,0.23097085,0.127542455,0.152337087,0.10493543,0.237305754,0.285355372,0.180615817,0.170383074,0.20793313
129,-7.5,4.5,0.057687149,0.203687135,0.23683153,0.165803232,0.146472813,0.171417575,0.182695838,0.117500241,0.131472428,0.117173421,0.135780811,0.145094347,0.112051923,0.110465553,0.125412317
130,-6.5,4.5,0.211700933,0.200887773,0.211933851,0.109099562,0.055177717,0.055914609,0.067458568,0.067725374,0.093163278,0.137820371,0.107518268,0.112069509,0.082509142,0.187313723,0.233961807
131,-5.5,4.5,0.199332955,0.008777432,0.02941186,0.35947053,0.109018412,0.138831695,0.190633452,0.160076898,0.170420007,0.083367707,0.147279005,0.157968543,0.127261048,0.152043671,0.175335851
132,-4.5,4.5,0.154955786,0.071544804,0.092041601,0.138255309,0.095101765,0.133823015,0.161307661,0.087759333,0.11563657,0.150052997,0.083940102,0.096314007,0.104793131,0.149693954,0.184238968
133,-3.5,4.5,0.245187468,0.121560983,0.133308477,0.105408791,0.095135222,0.102818912,0.195095518,0.101788168,0.131974873,0.11055743,0.098199131,0.105291778,0.057783188,0.076315498,0.109637547
134,-2.5,4.5,0.166098296,0.117496345,0.14484838,0.330054632,0.087775228,0.118832567,0.170660979,0.006626517,-0.001874039,0.208778676,0.13197114,0.141036739,0.069909237,0.160548032,0.181103515
135,-1.5,4.5,0.221585175,0.187118269,0.194813087,0.148701508,0.137028345,0.167236574,0.213660454,0.0737833,0.080447665,0.147227141,0.143316846,0.16541035,0.136161675,0.125171221,0.163903274
136,-0.5,4.5,0.625053528,0.345569897,0.366548514,0.556419282,0.454559636,0.47511364,0.281167576,0.170747315,0.178602937,0.503776518,0.360816362,0.379052999,0.398014938,0.24151934,0.265276644
137,0.5,4.5,0.783705589,0.49894522,0.520094709,0.573634036,0.694517985,0.714784905,0.535206224,0.324708015,0.344013719,0.57475169,0.377232629,0.399903546,0.467610245,0.269451658,0.282079057
138,1.5,4.5,0.733714119,0.811529972,0.829241389,0.646908951,0.785524737,0.815023578,0.594493087,0.395369631,0.409594568,0.754843608,0.522038163,0.55525364,0.63797467,0.367087483,0.385543307
139,2.5,4.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
140,-10.5,5.5,0.127144343,0.131186974,0.1727889,0.137879111,0.242157074,0.252925858,0.121488089,0.167128159,0.198939792,0.209058311,0.167779568,0.180555343,0.132151888,0.141379755,0.172412441
141,-9.5,5.5,0.163943263,0.254763858,0.272442647,0.076374576,0.05907722,0.0556734,0.208867811,0.071332387,0.071800109,0.038385667,0.161973513,0.182385456,0.126622272,0.11678255,0.136237047
142,-8.5,5.5,0.116161785,0.15239867,0.1854706,0.35582894,0.002218493,0.020140607,0.136603572,0.036904069,0.03988188,0.128867572,0.10771479,0.127180069,0.094863394,0.157328619,0.16888948
143,-7.5,5.5,0.313973688,0.104515633,0.131959231,0.164852625,0.229623894,0.258639763,0.127878786,0.092634517,0.096744086,0.095213775,0.190522676,0.223854863,0.148712786,0.192238083,0.227214899
144,-6.5,5.5,0.302253968,0.224596927,0.237691984,0.284928633,0.093371875,0.096004131,0.247396589,0.09701989,0.111507451,0.078030056,0.176169059,0.220585881,0.14959765,0.045152017,0.066386588
145,-5.5,5.5,0.176360832,0.137504946,0.146427298,0.247195481,0.170195205,0.191196756,0.144965384,0.088449968,0.097860654,0.045629832,0.176202766,0.195663726,0.129497901,0.102011139,0.130665818
146,-4.5,5.5,0.190105012,0.282864707,0.29867197,0.074604651,0.241940522,0.271522247,0.253178365,0.082502147,0.089272265,0.188213896,0.129655418,0.162146227,0.078953158,0.138764302,0.174517147
147,-3.5,5.5,0.113393533,0.140222492,0.147450335,0.151361745,0.065177537,0.088888925,0.134919934,0.050311619,0.060853785,0.103589107,0.138639016,0.153353764,0.156815728,0.197187535,0.206005353
148,-2.5,5.5,0.233558677,0.278116328,0.304172591,0.187245419,0.079674358,0.104089837,0.196390791,0.074346499,0.077401132,0.187602887,0.078928308,0.100518324,0.194164391,0.097119441,0.129883186
149,-1.5,5.5,0.208444394,0.251084685,0.269105312,0.204097159,0.120955066,0.139909517,0.220644166,0.100588414,0.138275062,0.148403278,0.148705222,0.17791128,0.126896517,0.122612754,0.127924147
150,-0.5,5.5,0.101716125,0.413320659,0.441598422,0.126807594,0.293869839,0.317532335,0.275985146,0.095640431,0.125456385,0.315010604,0.221694144,0.257797331,0.251456897,0.180980045,0.188897724
151,0.5,5.5,0.621531933,0.405070111,0.435588049,0.53659207,0.673329904,0.701020014,0.40170639,0.21865121,0.258738408,0.473969322,0.358174347,0.407818233,0.357438912,0.34104719,0.357550113
152,1.5,5.5,0.872166008,0.638019058,0.665148684,0.602395569,0.636957758,0.64236757,0.497657131,0.302624107,0.314478862,0.550083809,0.356482372,0.37263833,0.326593377,0.315655993,0.353058301
153,2.5,5.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
154,-10.5,6.5,0.254108072,0.38134551,0.421954077,0.312676429,0.131590157,0.167709896,0.21559685,0.064964101,0.094475882,0.15842081,0.161664644,0.18523921,0.166582302,0.138656526,0.14485263
155,-9.5,6.5,0.052775925,0.188306572,0.229622449,0.236356486,0.131224523,0.160500969,0.333195133,0.129259503,0.156232948,0.2811752,0.076309902,0.112630386,0.202373174,0.055257228,0.054195662
156,-8.5,6.5,0.226044889,0.145994071,0.178415348,0.264673519,0.165546097,0.173062024,0,0.141124925,0.147317317,0.065731383,0.117205274,0.142820418,0.039307851,0.149251856,0.191271627
157,-7.5,6.5,0,0.012298904,0.0330452,0.243275264,0.151556549,0.15740011,0.158363964,0.10128098,0.109293338,0.118974839,0.145427987,0.167594768,0,0.083808317,0.116322488
158,-6.5,6.5,0.193863798,0.064960767,0.082406663,0.135340293,0.122644003,0.141170255,0.193565767,0.09915091,0.11682483,0.191300103,0,-0.016316677,0.142845079,0.096271823,0.096896807
159,-5.5,6.5,0.304487315,0.182172581,0.213002038,0.223687171,0.184622929,0.221826988,0.058493735,0.025364071,0.046738306,0.020122785,0.176150438,0.1827111,0.160734502,0.028052861,0.057044169
160,-4.5,6.5,0.252482606,0.165502621,0.188642226,0.25474923,0.05595389,0.052034824,0.206198949,0.094341204,0.096303591,0.044220765,0.095023028,0.126124989,0.184690565,0.157194827,0.170981164
161,-3.5,6.5,0.22115687,0.226052014,0.244079947,0.169413364,0.193419685,0.23524861,0.157706246,0.06320007,0.059263884,0.189356811,0.121360963,0.151089571,0.060011562,0.115670007,0.146565581
162,-2.5,6.5,0.276285291,0,-0.003859704,0.232026145,0.173823825,0.191912046,0.139364253,0.089431357,0.111804046,0.101932023,0.237361195,0.281852282,0.033575746,0.125332062,0.138088267
163,-1.5,6.5,0.27482098,0.160946605,0.167624392,0.225061603,0.058517481,0.092891294,0.081257426,0.095508908,0.122764501,0.165749583,0.107402476,0.111156231,0.104600112,0.094055254,0.103732757
164,-0.5,6.5,0.256752861,0.395417992,0.423416015,0.317371787,0.216239753,0.259199857,0.241182006,0.138558932,0.157707574,0.138078073,0.194927113,0.222136216,0.142776373,0.182680127,0.226128642
165,0.5,6.5,0.653589221,0.200239599,0.210076785,0.432044382,0.432727435,0.463010978,0.349184779,0.148662905,0.184213493,0.392594284,0.241677138,0.282870581,0.263415545,0.268822978,0.291105209
166,1.5,6.5,0.710990999,0.49883669,0.539908331,0.693841991,0.566110034,0.603890563,0.451930526,0.230205815,0.256920181,0.459387361,0.3689963,0.381515294,0.440517716,0.257497044,0.282074171
167,2.5,6.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
168,-10.5,7.5,0.161636347,0.080362755,0.108697277,0.109793546,0.106810632,0.125262322,0.152353832,0.119516691,0.123792335,0.106502595,0.198551342,0.230423029,0.180320793,0.148081505,0.162652526
169,-9.5,7.5,0.255301794,0.043324581,0.047163443,0.089232299,0.014678508,0.018363958,0.112992558,0,0.012528877,0.11959499,0.197154241,0.226274214,0.089013669,0.152471404,0.172078151
170,-8.5,7.5,0.081523474,0.103557907,0.119130191,0.148803718,0.099901256,0.125452942,0.245872306,0.077413981,0.107673363,0.039654553,0.143568432,0.167753425,0.083608822,0.147237933,0.156042925
171,-7.5,7.5,0.125446331,0.111495002,0.120616279,0.137080298,0,0.001001751,0.098713786,0.122801442,0.142371051,0.054165172,0.071032445,0.076798017,0.17093255,0.10723187,0.112198586
172,-6.5,7.5,0.164025722,0.156363558,0.198004091,0,0.049726972,0.050784897,0.096852439,0.174484948,0.202198945,0.106966329,0.21341277,0.224365414,0.00465488,0.171275637,0.205803194
173,-5.5,7.5,0.059907399,0.256720324,0.285525315,0.198488781,0.183797972,0.19274901,0.26004415,0.14698922,0.156868392,0.113772602,0.090553233,0.11749814,0.1485244,0.146784746,0.170827597
174,-4.5,7.5,0.168329107,0.188860492,0.226202201,0.148018055,0.065541817,0.068308263,0.174334396,0.121387432,0.159891702,0.246221158,0.059008212,0.060663188,0.149647159,0.068913686,0.080501086
175,-3.5,7.5,0.239479354,0.164702382,0.176409759,0.024116578,0.234077253,0.268104745,0.19699555,0.15784044,0.184492491,0.144003016,0.22734453,0.250382437,0.179733675,0.061286147,0.072667311
176,-2.5,7.5,0.342224696,0.1614554,0.200559834,0.142595389,0.157710958,0.195227591,0.298024458,0.167850001,0.192261148,0.146995731,0.171988521,0.210739799,0.120117267,0.070016958,0.066689329
177,-1.5,7.5,0.093768324,0.163937184,0.172995524,0.189698854,0.072407033,0.072710324,0.215110806,0.099212942,0.105255587,0,0.073963548,0.072617484,0.090124307,0.116056059,0.123058124
178,-0.5,7.5,0.192901121,0.230282077,0.275673464,0.149648639,0.321113451,0.332620446,0.127427368,0.082004042,0.101333602,0.08320803,0.173406657,0.193572219,0.056055834,0.174029595,0.191968576
179,0.5,7.5,0.370567465,0.238128919,0.276960934,0.386817477,0.256653463,0.278750726,0.331371142,0.189924006,0.203847419,0.180023586,0.256328119,0.29085169,0.135351517,0.14585166,0.170079999
180,1.5,7.5,0.59059731,0.455593928,0.48555879,0.679915565,0.504949985,0.543013,0.375391457,0.195399617,0.239047332,0.525261607,0.287518177,0.306084138,0.376738413,0.330254762,0.370129591
181,2.5,7.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
182,-10.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
183,-9.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
184,-8.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
185,-7.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
186,-6.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
187,-5.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
188,-4.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
189,-3.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
190,-2.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
191,-1.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
192,-0.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
193,0.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
194,1.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
195,2.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1


==> optimization/yeast-auroc.csv <==
,alpha,beta,yeast_100_2,yeast_100_3,yeast_100_4,yeast_200_2,yeast_200_3,yeast_200_4,yeast_400_2,yeast_400_3,yeast_400_4,yeast_800_2,yeast_800_3,yeast_800_4,yeast_1600_2,yeast_1600_3,yeast_1600_4
0,-10.5,-4.5,0.251717225,0.20203173,0.214006799,0.101781155,0.157576078,0.181619408,0.111080848,0.158098172,0.165224597,0.060834506,0.081778327,0.108451667,0.064261814,0.062941983,0.063863057
1,-9.5,-4.5,0.660492326,0.621049258,0.65911303,0.55182305,0.569565396,0.577923878,0.759521898,0.773755145,0.790798111,0.453771576,0.456618304,0.483313119,0.592214721,0.563111676,0.607969952
2,-8.5,-4.5,0.235034673,0.189629971,0.201545125,0.147238914,0.197259148,0.224847533,0.248847682,0.28387775,0.314593847,0.073723094,0.096219432,0.112977385,0.084942999,0.082052272,0.095625962
3,-7.5,-4.5,0.298202255,0.248619841,0.277132707,0.150979275,0.203057194,0.227212691,0.263036188,0.329228659,0.378500554,0.114999132,0.150146788,0.166320076,0.13515242,0.11964669,0.149397314
4,-6.5,-4.5,0.294751372,0.221949876,0.237735911,0.177384366,0.183853039,0.218364766,0.342750331,0.375404414,0.416118918,0.156359716,0.177189847,0.187296046,0.191987057,0.186630889,0.228638516
5,-5.5,-4.5,0.334104578,0.37449263,0.385482991,0.298999777,0.348638084,0.387624845,0.406467213,0.408531128,0.455801672,0.216685213,0.21567415,0.251021974,0.237791153,0.233814679,0.254243944
6,-4.5,-4.5,0.354093404,0.266424178,0.296471531,0.307447338,0.339695983,0.350864664,0.459306592,0.479954718,0.511443126,0.249497393,0.276846091,0.31591073,0.300700696,0.281548351,0.307850632
7,-3.5,-4.5,0.421743846,0.405682546,0.424487718,0.330289462,0.375453825,0.423843061,0.51736017,0.534812252,0.56803681,0.331661772,0.31206547,0.361467696,0.365860576,0.333893755,0.368083964
8,-2.5,-4.5,0.424820061,0.404209627,0.415756766,0.417081026,0.475347595,0.484959419,0.663357834,0.615248178,0.632676768,0.352600138,0.333198772,0.367409678,0.441232198,0.418117974,0.451656356
9,-1.5,-4.5,0.581805633,0.588802438,0.616769993,0.433754893,0.513694281,0.52472057,0.746108742,0.75701341,0.789455793,0.42060905,0.418720199,0.439953106,0.51806691,0.503599131,0.512386793
10,-0.5,-4.5,0.202280869,0.141681377,0.16537257,0.106883076,0.188878716,0.229266633,0.065241727,0.07715539,0.08358606,0.026085403,0.029536341,0.025844925,0.02895378,0.036071075,0.06054332
11,0.5,-4.5,0.221270582,0.154308009,0.192126768,0.071157195,0.117134137,0.136655262,0.036106437,0.044107001,0.069872031,0.021509851,0.020124967,0.027162126,0.001244742,0.001605723,-0.009113931
12,1.5,-4.5,0.196325632,0.168081494,0.190926772,0,0,-0.015125876,0,0.021910037,0.01247005,0.012740481,0.022068684,0.020063486,0.013768072,0.011249533,0.030132658
13,2.5,-4.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
14,-10.5,-3.5,0.166786078,0.110755686,0.135119911,0.109449747,0.139414268,0.14690635,0.082313546,0.103778559,0.121740739,0.058992585,0.082692936,0.120885735,0.044985619,0.044935572,0.040287106
15,-9.5,-3.5,0.413934992,0.326813884,0.337777705,0.309319482,0.349061831,0.394004332,0.491439469,0.489322305,0.526220194,0.217365886,0.251919888,0.274515642,0.265471849,0.254270689,0.286861107
16,-8.5,-3.5,0.217892004,0.170487638,0.197675506,0.089464279,0.132279837,0.163400392,0.130584407,0.156048977,0.169970795,0.016967045,0.055752401,0.085050216,0.054598722,0.054801806,0.052245332
17,-7.5,-3.5,0.199467578,0.138982898,0.16861659,0.081262846,0.133364439,0.172139983,0.175886793,0.214336528,0.24863014,0.076676961,0.104644191,0.131002937,0.084762155,0.086600948,0.111454092
18,-6.5,-3.5,0.260084793,0.229145819,0.246325461,0.132299072,0.187035244,0.204349302,0.193847447,0.210504796,0.253280985,0.084514344,0.111638469,0.148565456,0.103299505,0.114925875,0.134819998
19,-5.5,-3.5,0.271804647,0.232108524,0.246846351,0.176812903,0.243408164,0.257318806,0.258667404,0.328926775,0.364656859,0.111459075,0.142776734,0.162258166,0.118766259,0.128009941,0.165947841
20,-4.5,-3.5,0.299497157,0.258373717,0.278344756,0.254380556,0.320579863,0.358260164,0.292490421,0.35024756,0.389824728,0.130520713,0.200332402,0.243049618,0.156589028,0.16589587,0.200899359
21,-3.5,-3.5,0.296683866,0.224749547,0.26150621,0.244566854,0.288119259,0.319423319,0.354542426,0.398245855,0.418700185,0.220400069,0.223661373,0.238513598,0.1799671,0.173990432,0.185256157
22,-2.5,-3.5,0.343162323,0.231703752,0.241312767,0.189722844,0.266694838,0.290723293,0.388772312,0.406235541,0.445123472,0.209196918,0.249899663,0.285636188,0.220973965,0.209314726,0.217645339
23,-1.5,-3.5,0.36769974,0.244178594,0.272181529,0.26079625,0.348371629,0.37027128,0.430940731,0.45218349,0.476377807,0.217108546,0.238759621,0.282596613,0.243811653,0.236729434,0.247971122
24,-0.5,-3.5,0.212035363,0.106061458,0.116253609,0.096315934,0.13168354,0.150208045,0.07321549,0.087837068,0.094047532,0.022995718,0.013520455,0.031496876,0.038286068,0.032878014,0.042666305
25,0.5,-3.5,0.202543793,0.147010873,0.155428681,0.074775801,0.097587229,0.10664003,0.032562443,0.03678268,0.039639783,0.00169882,0.045569814,0.07560191,0.019176744,0.015632786,0.020716795
26,1.5,-3.5,0.180122917,0.192221635,0.215805484,0.084230784,0.09621739,0.107878585,0.01059004,0,0.006505369,0.012925992,0.004701148,0.013574252,0.012757914,0.015756612,0.012425629
27,2.5,-3.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
28,-10.5,-2.5,0.21722812,0.145088207,0.183950995,0.118290065,0.14686328,0.181729251,0.063223665,0.079056078,0.114043493,0.015074984,0.045925985,0.060196237,0.029119264,0.034585793,0.038455951
29,-9.5,-2.5,0.347145627,0.375403366,0.415400394,0.237316549,0.302477918,0.339622941,0.336429406,0.394057368,0.4192508,0.157124178,0.211278302,0.239027749,0.171968685,0.169584716,0.196548297
30,-8.5,-2.5,0.214697473,0.209778612,0.247896273,0.102035139,0.171069636,0.177089689,0.100261963,0.128493164,0.134014115,0.044414569,0.04661265,0.070834185,0.050597113,0.049116829,0.05902188
31,-7.5,-2.5,0.233135045,0.227240018,0.265988158,0.113389105,0.130914106,0.157953734,0.160013081,0.142328376,0.173438417,0.067585998,0.092518825,0.116215453,0.05869217,0.064505807,0.084937377
32,-6.5,-2.5,0.231360305,0.185025692,0.213167021,0.134682456,0.221311735,0.236965,0.184911724,0.215030921,0.246351608,0.076344765,0.113106026,0.133338724,0.069982717,0.069930362,0.069521543
33,-5.5,-2.5,0.237348408,0.215108108,0.255561212,0.143912258,0.192619069,0.218523529,0.186582917,0.213747364,0.259626459,0.096920359,0.128063619,0.135212855,0.094906076,0.103686929,0.133742748
34,-4.5,-2.5,0.426062379,0.339446137,0.365360148,0.189425658,0.233698976,0.278333828,0.239199371,0.311087516,0.338390024,0.104605971,0.133648422,0.153158746,0.113076171,0.120703879,0.13133858
35,-3.5,-2.5,0.239609557,0.246258672,0.266223931,0.161448883,0.247853391,0.268653359,0.248367689,0.273360422,0.293584504,0.121226107,0.171181895,0.215074387,0.125403537,0.127383244,0.147226626
36,-2.5,-2.5,0.25293325,0.21020025,0.240016601,0.166453268,0.277160548,0.31572657,0.296772759,0.319993561,0.345021391,0.115588594,0.176174237,0.188621393,0.1221556,0.136036758,0.170176687
37,-1.5,-2.5,0.352193775,0.312866122,0.324718861,0.259225875,0.323549608,0.344860249,0.299294399,0.397373571,0.428346433,0.169464473,0.199376988,0.213670259,0.16131491,0.164156935,0.180795052
38,-0.5,-2.5,0.189647353,0.163302938,0.2062376,0.058386028,0.142720897,0.160700159,0.036750736,0.049649582,0.054751795,0.003600125,0.034956004,0.033096632,0.037002209,0.015511474,0.040693814
39,0.5,-2.5,0.202898741,0.1764524,0.203168631,0.062696542,0.116224433,0.155757848,0.023620208,0.013684669,0.035265886,0.010387736,0.020595218,0.04140345,0.00529595,0.00452635,0.011561455
40,1.5,-2.5,0.21204851,0.121060502,0.136898417,0.058198159,0.102540717,0.142591351,0.003202354,0.008180675,-0.001590287,0,0,-0.005253617,0.009459508,0.010896933,0.000537497
41,2.5,-2.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
42,-10.5,-1.5,0.123738785,0.102159907,0.111401012,0.081701426,0.124987528,0.134573272,0.069268082,0.056636441,0.069101027,0.046726608,0.06262591,0.09687224,0.042689376,0.050146685,0.056796691
43,-9.5,-1.5,0.259828442,0.21244336,0.228834987,0.229193014,0.28742671,0.313768707,0.297948662,0.359456904,0.378352761,0.117904918,0.159680052,0.165642954,0.143519264,0.147888499,0.167666166
44,-8.5,-1.5,0.237624478,0.209019665,0.220049113,0.108380792,0.171010946,0.19461432,0.073835711,0.095627179,0.097888726,0.043467676,0.077725326,0.094811285,0.022030331,0.046231038,0.048868287
45,-7.5,-1.5,0.255253558,0.201261539,0.232632586,0.113864342,0.16670775,0.178091531,0.123208958,0.133891574,0.177046408,0.062684067,0.105049398,0.128294629,0.051800888,0.058666058,0.075710213
46,-6.5,-1.5,0.16292109,0.08573854,0.101012801,0.094987104,0.136742084,0.146899411,0.169952309,0.213054563,0.229519506,0.047726093,0.084307501,0.093205351,0.05509125,0.078808954,0.106972716
47,-5.5,-1.5,0.220001972,0.197438694,0.205324093,0.132688556,0.223478593,0.268009094,0.18462959,0.212638246,0.248954828,0.078839909,0.116280681,0.136277736,0.062436279,0.080476108,0.092671679
48,-4.5,-1.5,0.292930621,0.245651514,0.273214576,0.138851577,0.19411744,0.209004587,0.192490559,0.245116323,0.257000802,0.11133231,0.14531357,0.150785254,0.086064783,0.098556972,0.122835313
49,-3.5,-1.5,0.228809939,0.175277437,0.218848961,0.161355275,0.227815829,0.240917772,0.219121676,0.232060202,0.255072812,0.112217338,0.126545554,0.130925492,0.099707788,0.101800708,0.113717071
50,-2.5,-1.5,0.295684754,0.180899268,0.210402125,0.160272574,0.269778443,0.285311554,0.262192944,0.272706475,0.321962951,0.107546802,0.143389038,0.184632955,0.086893674,0.118218109,0.123909131
51,-1.5,-1.5,0.273770007,0.245550321,0.288020927,0.143148345,0.225290372,0.254575023,0.249746089,0.295567829,0.328510544,0.124302827,0.148017439,0.189906711,0.112795601,0.129869799,0.151555
52,-0.5,-1.5,0.15586157,0.09921969,0.135367586,0.099086184,0.133313379,0.16097773,0.050978913,0.060501981,0.094697298,0.030291118,0.027034203,0.047771574,0.026583472,0.035025131,0.047504137
53,0.5,-1.5,0.125539817,0.078070363,0.106077925,0.0370318,0.08113449,0.102048503,0.007446797,0.031248595,0.044652207,0.024401753,0.012008496,0.036298299,0,0.002155249,0.023262811
54,1.5,-1.5,0.212567785,0.176632299,0.191886647,0.046867104,0.078378378,0.096975654,0.028530563,0.042813354,0.042661965,0.004966266,0.023185345,0.026246324,0.005985947,0,0.015121803
55,2.5,-1.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
56,-10.5,-0.5,0.216945476,0.209345731,0.227807001,0.180631816,0.211901282,0.259077904,0.202324689,0.218562894,0.261611163,0.089003727,0.11210556,0.145401465,0.132562866,0.120973817,0.147774737
57,-9.5,-0.5,0.933361817,0.967578902,0.975224705,0.890338819,0.908060569,0.926090686,0.941671986,0.909338098,0.900434676,1,1,1.00265522,0.977735339,0.988327342,0.995645092
58,-8.5,-0.5,0.256206659,0.166254399,0.185783266,0.219050705,0.247211902,0.289565517,0.293162253,0.324460655,0.350764849,0.171644998,0.172742223,0.195724551,0.21697658,0.193783092,0.227826379
59,-7.5,-0.5,0.425339337,0.334364002,0.374006917,0.329257819,0.345959445,0.392924902,0.445120158,0.490802958,0.504751433,0.294544143,0.283441541,0.332180532,0.348352832,0.304259593,0.349411923
60,-6.5,-0.5,0.510395373,0.441420524,0.482623334,0.524852389,0.495389852,0.537431034,0.650905454,0.629971162,0.658223798,0.395259392,0.362645065,0.398110429,0.49013147,0.430400429,0.443875659
61,-5.5,-0.5,0.605593716,0.529666401,0.559013598,0.533255436,0.482757285,0.505911535,0.794237698,0.795860508,0.79900597,0.520291219,0.44262261,0.458339847,0.65053218,0.595049664,0.605105449
62,-4.5,-0.5,0.639451803,0.702346552,0.724073099,0.653064818,0.680103295,0.708009538,0.919532907,0.872901553,0.883051338,0.666805511,0.607180759,0.61327307,0.802334107,0.741321652,0.746360071
63,-3.5,-0.5,0.878943044,0.88969406,0.882503465,0.725774714,0.708054113,0.7260447,0.946994834,0.935539285,0.930981445,0.76379139,0.714956116,0.730996211,0.917615926,0.877277397,0.874989715
64,-2.5,-0.5,0.851500312,0.908797041,0.919440902,0.802270793,0.770058397,0.789385535,0.992514223,1,1.015518521,0.903499345,0.854728972,0.852814471,0.980463245,0.961016544,0.946697198
65,-1.5,-0.5,1,1,1.002049421,0.879663669,0.932033923,0.921764562,1,0.957121508,0.977071918,0.961943228,0.879919546,0.879442131,1,1,0.984173983
66,-0.5,-0.5,0.208656785,0.148837968,0.1643818,0.103589149,0.156345336,0.186790413,0.113493641,0.133148238,0.155040206,0.052229461,0.082899399,0.10375403,0.074175229,0.069610311,0.093855218
67,0.5,-0.5,0.159220429,0.127351331,0.133387522,0.057388424,0.124322564,0.163747234,0.036152719,0.044391891,0.07686733,0.019389731,0.036807007,0.065184066,0.037600925,0.037309058,0.039947445
68,1.5,-0.5,0.135300884,0.127834808,0.151228003,0.069861749,0.066619127,0.079269247,0.031977255,0.037808959,0.060035828,0.024482771,0.007582502,0.028911905,0.022883391,0.02672132,0.019633611
69,2.5,-0.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
70,-10.5,0.5,0.391954514,0.301909174,0.348165379,0.357509524,0.393661414,0.41390712,0.42375564,0.443381259,0.48491038,0.283362307,0.267600556,0.304349098,0.413438475,0.340882087,0.351753634
71,-9.5,0.5,0.712498768,0.534726048,0.577877154,0.823136038,0.743863016,0.769282667,0.685250798,0.649287623,0.691504277,0.829938725,0.815432362,0.836349562,0.842534095,0.840436897,0.855262104
72,-8.5,0.5,0.568560818,0.547779939,0.575019991,0.527467499,0.489253162,0.507540253,0.694822926,0.672942848,0.700531833,0.543380819,0.487515562,0.534159144,0.639746,0.584902426,0.594530447
73,-7.5,0.5,0.740276728,0.685402354,0.725000798,0.674290745,0.596096487,0.612437996,0.927200951,0.892212083,0.886964245,0.772699513,0.699730118,0.707379236,0.864190854,0.830948248,0.856144423
74,-6.5,0.5,0.872514543,0.872170814,0.885457209,0.84220769,0.760504739,0.795797605,0.963256862,0.913314001,0.927245423,0.946900353,0.860746578,0.873335422,0.975034412,0.970821581,0.98097269
75,-5.5,0.5,0.89823512,0.837191783,0.832932731,1,1,0.992534153,0.970047222,0.898797759,0.922157771,0.965982868,0.948004525,0.971110616,0.978059888,0.980625338,0.993690325
76,-4.5,0.5,0.834811187,0.801127739,0.814169042,0.864161528,0.87889779,0.872780695,0.859704125,0.823687494,0.819919338,0.939454222,0.901798334,0.894928914,0.892761614,0.923537387,0.940114434
77,-3.5,0.5,0.537187366,0.657028975,0.693750378,0.845210322,0.840338645,0.865158002,0.78533681,0.694517725,0.69614649,0.860843209,0.842760244,0.868012916,0.87450864,0.869698443,0.893425954
78,-2.5,0.5,0.714214349,0.561654617,0.582291861,0.76197976,0.803139948,0.803085702,0.736886642,0.689031166,0.698490652,0.848952594,0.812188154,0.831314629,0.882144229,0.874309727,0.86761576
79,-1.5,0.5,0.670233674,0.530290424,0.565674932,0.800134192,0.726905537,0.726087336,0.712459111,0.644381289,0.673037901,0.835344889,0.794487895,0.815675067,0.860276357,0.843113075,0.872705748
80,-0.5,0.5,0.297650113,0.261623135,0.285779835,0.207470249,0.264801479,0.301254741,0.261538677,0.268931119,0.30903421,0.150016406,0.161883383,0.172788319,0.217848227,0.165012411,0.177664431
81,0.5,0.5,0.23747987,0.251936721,0.270035173,0.121931582,0.156207413,0.172631848,0.0981391,0.122141401,0.135298373,0.084709482,0.09466373,0.113504953,0.101059312,0.085648886,0.087840021
82,1.5,0.5,0.172353502,0.137026501,0.167700313,0.053388843,0.11985386,0.145871819,0.051968109,0.050386191,0.072693076,0.044540303,0.020376861,0.025735356,0.048719706,0.024431113,0.032732873
83,2.5,0.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
84,-10.5,1.5,0.681329083,0.650575113,0.663474812,0.713485985,0.603597148,0.643146992,0.808448703,0.77700444,0.803934225,0.762225443,0.722141961,0.727833805,0.816826774,0.783839202,0.790349674
85,-9.5,1.5,0.511874322,0.496666254,0.538281921,0.786848513,0.870060158,0.899623783,0.672001949,0.63009365,0.651791022,0.849493237,0.80939088,0.817524072,0.820921158,0.783748535,0.816938949
86,-8.5,1.5,0.765011339,0.774334094,0.77711413,0.905549664,0.913004079,0.922452217,0.887210361,0.848177478,0.859329562,0.939197885,0.870728899,0.886104991,0.893428427,0.892854993,0.909638757
87,-7.5,1.5,0.754652118,0.710104678,0.740785968,0.969438226,0.928247205,0.919611475,0.827124709,0.832771163,0.839709108,0.955308491,0.905047579,0.908579691,0.904999569,0.905666506,0.896146685
88,-6.5,1.5,0.700358234,0.547605662,0.565044394,0.810752393,0.748951492,0.78551149,0.797189989,0.692257627,0.703693372,0.915053326,0.850657988,0.862138997,0.880138248,0.868785096,0.875377466
89,-5.5,1.5,0.642626615,0.54409764,0.564636131,0.757034942,0.798945917,0.807774105,0.690441412,0.66883481,0.696255975,0.84416563,0.818022678,0.824883959,0.877304841,0.865072833,0.886623988
90,-4.5,1.5,0.560646794,0.505233924,0.551424896,0.69680099,0.844718138,0.865921341,0.685670693,0.683465574,0.711785523,0.838444565,0.806403982,0.831077741,0.854855768,0.841577818,0.853665794
91,-3.5,1.5,0.473493936,0.534810376,0.551659762,0.849467159,0.799440092,0.823820033,0.72173144,0.705161346,0.714714954,0.82918709,0.795775769,0.798897786,0.893225761,0.827055348,0.854004067
92,-2.5,1.5,0.532027476,0.571976298,0.591080824,0.777745703,0.797370074,0.822477371,0.646567854,0.658841862,0.689491934,0.842266722,0.848948183,0.858026354,0.865589524,0.852423815,0.846622118
93,-1.5,1.5,0.741709666,0.587768021,0.627816919,0.812098896,0.83198521,0.831262347,0.723230826,0.660996464,0.696998884,0.840219006,0.77467975,0.778353065,0.890279449,0.841301774,0.848428944
94,-0.5,1.5,0.489295691,0.463817898,0.487971157,0.430150033,0.397019691,0.418669001,0.511773246,0.503559763,0.548624842,0.429561861,0.391744834,0.439147808,0.567064827,0.499716495,0.539996964
95,0.5,1.5,0.290097611,0.213550861,0.223908513,0.244719375,0.270921149,0.280844296,0.22896903,0.254454173,0.300083866,0.202758605,0.145005035,0.163317042,0.30159947,0.25317196,0.275907389
96,1.5,1.5,0.183041378,0.209936024,0.23953499,0.104978202,0.139788127,0.156781221,0.081185799,0.104443747,0.121849268,0.06740437,0.061380915,0.065383606,0.13812419,0.088561812,0.122319612
97,2.5,1.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
98,-10.5,2.5,0.647477569,0.710768055,0.715997691,0.916002906,0.924204595,0.931359994,0.880900192,0.83410499,0.84240913,0.966938129,0.899329619,0.90183536,0.891130249,0.886495983,0.912079285
99,-9.5,2.5,0.09149111,0.155269342,0.183040199,0.448859694,0.387016463,0.411143295,0.119545755,0.097005611,0.114540404,0.526433438,0.477350604,0.49951401,0.452043081,0.385616364,0.432811705
100,-8.5,2.5,0.695119466,0.701222186,0.727782613,0.888759279,0.87998474,0.881108211,0.782707606,0.761750969,0.763142762,0.867750529,0.879292016,0.875828599,0.856488175,0.825906896,0.834030292
101,-7.5,2.5,0.610280343,0.492219386,0.513640933,0.740582983,0.732161869,0.731824734,0.67820337,0.644643523,0.666625869,0.807593523,0.809624158,0.80522029,0.825602846,0.823809946,0.821053064
102,-6.5,2.5,0.562579288,0.455402017,0.497914615,0.765804564,0.700518238,0.720206457,0.688130657,0.534799684,0.548431738,0.892325495,0.765980308,0.775419742,0.80808773,0.777489448,0.804821682
103,-5.5,2.5,0.452374536,0.320241964,0.342907629,0.722239242,0.618330252,0.65877758,0.534063211,0.4894024,0.531394541,0.79869004,0.767561352,0.782201513,0.736357637,0.680735412,0.717397241
104,-4.5,2.5,0.382653564,0.238202588,0.275202787,0.704667269,0.600620947,0.633508053,0.370499425,0.330231485,0.356909026,0.757272624,0.682139947,0.708688568,0.662124401,0.592866128,0.623244371
105,-3.5,2.5,0.275735367,0.302488222,0.336556375,0.56103125,0.528551809,0.570690148,0.304292581,0.286293613,0.319885945,0.623617264,0.594580378,0.604383341,0.534423896,0.514731398,0.536392248
106,-2.5,2.5,0.107437473,0.09537998,0.112583697,0.531533849,0.426870323,0.465554368,0.184195189,0.171860458,0.183036823,0.528188698,0.451179332,0.474279463,0.469025759,0.401111283,0.411714359
107,-1.5,2.5,0.145153975,0.102862636,0.134582212,0.514452823,0.332138392,0.366916786,0.158814579,0.065571337,0.062312166,0.555016355,0.484173389,0.526098985,0.424282907,0.398105785,0.448167222
108,-0.5,2.5,0.614986689,0.584496115,0.621883655,0.734242567,0.693164304,0.721123754,0.745400693,0.737921305,0.759765518,0.811740418,0.766170451,0.769018131,0.79936214,0.787995295,0.79201118
109,0.5,2.5,0.46751898,0.43191963,0.448984098,0.428142388,0.392962996,0.420934295,0.448488694,0.416915802,0.437101029,0.468656964,0.42008696,0.459910102,0.567908676,0.497502118,0.536946792
110,1.5,2.5,0.261550597,0.211881177,0.229067077,0.189480644,0.145898407,0.1689926,0.194438655,0.181080156,0.191846458,0.187078269,0.145194668,0.171049764,0.317309169,0.24185215,0.26645281
111,2.5,2.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
112,-10.5,3.5,0.715601275,0.568895535,0.59949938,0.848000209,0.809016052,0.837422904,0.708910578,0.631862823,0.638397273,0.817443241,0.817427328,0.81210849,0.801759961,0.746859125,0.77204675
113,-9.5,3.5,0.221461202,0.045744836,0.073816972,0.446834374,0.411127153,0.424226661,0.140217619,0.025601138,0.024206481,0.499563261,0.474071689,0.494950056,0.449011027,0.416268798,0.439795546
114,-8.5,3.5,0.618424426,0.413103363,0.451105583,0.713374704,0.649528421,0.670033624,0.53780003,0.430120254,0.444267298,0.790506559,0.699422761,0.718308268,0.691733646,0.637448403,0.64413105
115,-7.5,3.5,0.311913761,0.232507674,0.241606911,0.618987864,0.585475247,0.629644771,0.391859108,0.297284696,0.346537295,0.703793558,0.617947973,0.640819886,0.601647238,0.553179661,0.581204865
116,-6.5,3.5,0.194156506,0.185301161,0.197886771,0.481889295,0.518327318,0.543570196,0.200620438,0.232819114,0.269950452,0.620460281,0.533094659,0.578940536,0.494145151,0.449664103,0.496185524
117,-5.5,3.5,0.024143031,0.12510822,0.141275641,0.482004504,0.410053115,0.439073112,0.098638435,0.086186224,0.118666472,0.556122011,0.524837567,0.569162916,0.475593963,0.374734434,0.399118089
118,-4.5,3.5,0.021658396,0.067636245,0.069744796,0.449456685,0.417705197,0.450241384,0.162911098,0.117323393,0.119652956,0.572950358,0.467866804,0.478548536,0.428899187,0.384713932,0.400327547
119,-3.5,3.5,0.155460611,0.023504874,0.013556493,0.428428446,0.4737741,0.483020133,0.140141239,0.083668671,0.086229775,0.530378823,0.469292346,0.49647467,0.429720241,0.403295046,0.418104114
120,-2.5,3.5,0.007802281,0.189742408,0.202629295,0.375503712,0.430793791,0.473049054,0.148376018,0.048369653,0.065246892,0.535771585,0.461699392,0.506258492,0.46311993,0.420315541,0.444339451
121,-1.5,3.5,0.285634469,0.115506133,0.127710183,0.455319246,0.411736362,0.437129679,0.136850071,0.011098969,0.002048166,0.58370485,0.46383758,0.493829273,0.439500506,0.395700741,0.425026064
122,-0.5,3.5,0.766411411,0.764737629,0.792914514,0.909716167,0.8208158,0.845268101,0.690128489,0.714464503,0.717419105,0.869751997,0.785867035,0.791714054,0.823484478,0.795527814,0.828320417
123,0.5,3.5,0.545351168,0.494406278,0.538616398,0.678006232,0.671600786,0.709048052,0.538162788,0.548431517,0.556533983,0.719427227,0.648645146,0.679879596,0.711761722,0.667711629,0.708470809
124,1.5,3.5,0.345160548,0.348997628,0.396720347,0.316671249,0.287353347,0.303869169,0.314802392,0.305302968,0.342354109,0.380582288,0.293286162,0.31000791,0.489097335,0.431809803,0.474537584
125,2.5,3.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
126,-10.5,4.5,0.424958096,0.264018035,0.278550698,0.679780187,0.613779969,0.628058965,0.457002251,0.366045943,0.416618668,0.726103726,0.67413986,0.682217011,0.620594407,0.567688112,0.587846944
127,-9.5,4.5,0.316475499,0.100304703,0.125942996,0.477738502,0.363422837,0.406206811,0.109938694,0.070375273,0.072301511,0.501221276,0.50874719,0.538977066,0.436015584,0.384926196,0.415598135
128,-8.5,4.5,0.280790088,0.240350128,0.251190319,0.61275742,0.413602136,0.437623693,0.260293696,0.175848574,0.203887713,0.607487549,0.53020259,0.567900187,0.527830187,0.477804028,0.512102921
129,-7.5,4.5,0.246655931,0.095593609,0.127788387,0.445131116,0.391741644,0.412934551,0.157550848,0.108898982,0.125911751,0.542602472,0.457364217,0.470426764,0.494652688,0.444927415,0.458332368
130,-6.5,4.5,0,0.049342808,0.063247261,0.335789377,0.437505062,0.472959853,0.143954932,0.155350424,0.1767594,0.524930933,0.453974129,0.46384758,0.445050926,0.397638001,0.43728724
131,-5.5,4.5,0.261734644,0.070913772,0.091558155,0.513564537,0.367085718,0.397078738,0.074192647,0.122192645,0.157051476,0.567363962,0.456491344,0.470021109,0.457206596,0.393186877,0.405577334
132,-4.5,4.5,0.176691754,0.059934337,0.059724383,0.40279447,0.486655515,0.53436021,0.181459111,0.113717167,0.131682872,0.547472441,0.438839067,0.456828871,0.440381382,0.37658393,0.420212776
133,-3.5,4.5,0.232109639,0.001287399,-0.010751336,0.380401398,0.318401268,0.332484269,0.195409002,0.081433796,0.108986059,0.511617353,0.465598405,0.489345017,0.422192069,0.432853349,0.465961475
134,-2.5,4.5,0.115824761,0.08220803,0.117158595,0.405596141,0.432330311,0.462836908,0.144133252,0.020622674,0.030776738,0.534943772,0.475738886,0.510741959,0.459021488,0.378313639,0.424794426
135,-1.5,4.5,0.087297466,0.116028964,0.124902184,0.438645379,0.400406139,0.422371544,0.110399543,0.048277168,0.054276585,0.540421591,0.446913621,0.480745811,0.421729736,0.38952337,0.435770196
136,-0.5,4.5,0.583770993,0.569272198,0.581453199,0.835661731,0.786624409,0.818453698,0.634082809,0.591833149,0.620857118,0.801618545,0.745417312,0.753210002,0.722255315,0.63778556,0.649539097
137,0.5,4.5,0.644204161,0.534135756,0.564908945,0.754195305,0.712323268,0.740453368,0.584223452,0.50090742,0.512088299,0.814146394,0.714836654,0.730742279,0.747140519,0.679209766,0.71256677
138,1.5,4.5,0.441989023,0.398059344,0.436137813,0.47844612,0.50984359,0.523400667,0.403482553,0.35470784,0.388979282,0.539307111,0.46182989,0.499453888,0.592831327,0.53097815,0.560193593
139,2.5,4.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
140,-10.5,5.5,0.113004897,0.072763355,0.070373787,0.505417436,0.485067934,0.500974861,0.279396997,0.165365055,0.186402029,0.613514381,0.505359225,0.540610152,0.496652315,0.442305251,0.478570545
141,-9.5,5.5,0.260097939,0.163595273,0.18779479,0.414681932,0.355246647,0.402299494,0.140119627,0.110718955,0.120027658,0.573411333,0.477977805,0.497234624,0.456079091,0.38774998,0.424523613
142,-8.5,5.5,0.171768495,0.160997987,0.200886742,0.562708325,0.488420929,0.509139596,0.177589761,0.112315635,0.142271995,0.506728359,0.436527517,0.458318833,0.459227297,0.386033006,0.425865575
143,-7.5,5.5,0.267637296,0.102823283,0.124052881,0.481984211,0.42660915,0.443022402,0.110324544,0.069825759,0.09489837,0.516109107,0.410222767,0.449498885,0.43594052,0.396690901,0.438916518
144,-6.5,5.5,0.174075656,0.095914053,0.118086028,0.496241965,0.344275611,0.367171432,0.084288582,0.060129296,0.076280525,0.572938607,0.460819975,0.504905321,0.470992728,0.360904241,0.375838007
145,-5.5,5.5,0.168330759,0.109490775,0.114267296,0.388067371,0.372894914,0.393585455,0.036474523,0.062582241,0.096011877,0.54664409,0.438993779,0.484933052,0.488159245,0.396559684,0.429162871
146,-4.5,5.5,0.137759227,0,0.019153482,0.423107236,0.325804502,0.343937731,0.174758356,0.048911468,0.044626156,0.539189135,0.462408278,0.509226297,0.449229929,0.404120756,0.431248933
147,-3.5,5.5,0.068268314,0.002664748,-0.01567958,0.421065551,0.345525134,0.357153882,0.10539169,0.027816896,0.04367693,0.506095793,0.433029711,0.448214972,0.468699096,0.382172624,0.415595296
148,-2.5,5.5,0.220521248,0.179673709,0.202776291,0.372688949,0.382665141,0.398256488,0.10989557,0.118691028,0.129590138,0.565117725,0.490877643,0.535099724,0.460734011,0.395785992,0.439613802
149,-1.5,5.5,0.171847372,0.08699783,0.102591773,0.453024233,0.42991754,0.471886777,0.101627042,0.072946901,0.088650085,0.533233539,0.440831227,0.482935424,0.435729841,0.407233219,0.451892797
150,-0.5,5.5,0.369007789,0.460219926,0.495254653,0.736626605,0.669806028,0.696539512,0.495336352,0.373375574,0.408142973,0.702728124,0.627585447,0.638898876,0.562301196,0.522230609,0.564049689
151,0.5,5.5,0.703703947,0.558939273,0.586833629,0.805596141,0.788812982,0.805393688,0.541662374,0.499259939,0.527316171,0.763994587,0.71095443,0.743238692,0.668846669,0.623876127,0.661682147
152,1.5,5.5,0.438925954,0.396237871,0.429904552,0.652513648,0.574020013,0.603100716,0.434516895,0.369245587,0.391503962,0.693683509,0.5738609,0.616086924,0.642206931,0.594526682,0.62591214
153,2.5,5.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
154,-10.5,6.5,0.204568311,0.177970294,0.203926173,0.44833078,0.431113654,0.468192017,0.140757512,0.063239729,0.087040577,0.55843839,0.437008072,0.474850203,0.498773483,0.42136246,0.44910627
155,-9.5,6.5,0.103717093,0.141220387,0.171932905,0.464511737,0.401047041,0.413366424,0.150917888,0.050896322,0.059169089,0.555656214,0.445264654,0.48811766,0.437890513,0.398211598,0.420455973
156,-8.5,6.5,0.162079732,0.109518884,0.145247926,0.378020633,0.37450069,0.399864301,0.100604294,0.104321967,0.105553597,0.511200229,0.452065259,0.485117823,0.47314669,0.406939002,0.417406672
157,-7.5,6.5,0.08874355,0.046374481,0.078748575,0.500587173,0.451865481,0.464987063,0.187388069,0.057750604,0.078023745,0.523159218,0.470493292,0.48987812,0.430737656,0.368108679,0.41320718
158,-6.5,6.5,0.159759424,0.081353512,0.089311031,0.490668081,0.34142266,0.385890766,0.141100928,0.098309524,0.115351325,0.535918853,0.452617449,0.482614997,0.457841125,0.380039743,0.393227086
159,-5.5,6.5,0.177480527,0.099348992,0.117100637,0.454980166,0.452714734,0.498889032,0.123547242,0.033394524,0.055864009,0.529762977,0.425344636,0.474067386,0.439073105,0.413430997,0.434610708
160,-4.5,6.5,0.290820653,0.137369433,0.157350499,0.421532278,0.409215013,0.434541785,0.170255265,0.107512319,0.137403532,0.529107238,0.478917606,0.52117055,0.470011161,0.417546546,0.435800711
161,-3.5,6.5,0.277273474,0.087959163,0.111192194,0.445912048,0.430506207,0.447249875,0.129063114,0.075730759,0.087148124,0.499377732,0.46873283,0.49332317,0.467183745,0.385247158,0.431445024
162,-2.5,6.5,0.2451967,0.030824498,0.022886633,0.451669874,0.437793233,0.458290992,0.144957154,0.064208039,0.084658802,0.518273605,0.466098828,0.489850192,0.453187979,0.414931804,0.463254519
163,-1.5,6.5,0.104144345,0.080459641,0.08158448,0.38590655,0.482195029,0.506551568,0.154283956,0.046295323,0.065979959,0.541071305,0.470489004,0.488654969,0.454657571,0.384213755,0.425819538
164,-0.5,6.5,0.368573964,0.195684683,0.236437358,0.539864891,0.585472313,0.627638158,0.432363242,0.272631513,0.320902998,0.591654867,0.583728056,0.605483615,0.526820093,0.474639498,0.486927008
165,0.5,6.5,0.590344102,0.356643317,0.395623679,0.781558724,0.734484843,0.741390804,0.512219193,0.402883848,0.422989949,0.750574609,0.64930014,0.687221216,0.572720282,0.550343589,0.557628537
166,1.5,6.5,0.591520689,0.493265047,0.513612015,0.678586204,0.668660974,0.700309827,0.506670263,0.394923988,0.44346113,0.786062658,0.659721075,0.680646447,0.637361989,0.573374603,0.618560188
167,2.5,6.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
168,-10.5,7.5,0.33199461,0.004244482,-0.011718635,0.442388359,0.453269361,0.502413221,0.142231142,0.106688534,0.131982259,0.478496563,0.496861275,0.534339433,0.477304945,0.395261718,0.434339272
169,-9.5,7.5,0.251250534,0.014959691,0.029172841,0.428892555,0.323585996,0.365837183,0.11615097,0.105828729,0.11200257,0.551860494,0.454716018,0.480716429,0.444180267,0.416386291,0.42859008
170,-8.5,7.5,0.193433464,0.315930019,0.328373517,0.425076915,0.432153065,0.443946555,0.06765452,0.08618764,0.085767663,0.560270793,0.504208581,0.528122438,0.471574637,0.398128454,0.427381818
171,-7.5,7.5,0.213810103,0.078801201,0.100106687,0.466812642,0.388821199,0.403041337,0.09872123,0.07784589,0.093801842,0.536524579,0.444132882,0.473775625,0.446617812,0.400858646,0.422707344
172,-6.5,7.5,0.221881881,0.077991657,0.093316368,0.452306141,0.462435074,0.477327396,0.060761827,0.121183623,0.138968887,0.524756371,0.427402958,0.454511015,0.476046428,0.401276273,0.430204351
173,-5.5,7.5,0.105695599,0.141344067,0.168719456,0.45159525,0.332643132,0.382258122,0.109105417,0.058296667,0.090100959,0.544530589,0.488016816,0.523809147,0.477395376,0.394928908,0.431536109
174,-4.5,7.5,0.234719164,0.099174715,0.101021718,0.408032547,0.410729818,0.452132581,0.165148433,0.082148014,0.096165424,0.461197185,0.449870866,0.48352077,0.446849424,0.392048925,0.406077192
175,-3.5,7.5,0.234121011,0.044586739,0.040928926,0.436816438,0.323196291,0.368497726,0.140597548,0.108914735,0.131817582,0.474886592,0.462485164,0.4916927,0.464467992,0.382124944,0.407539708
176,-2.5,7.5,0.21262037,0.14079875,0.150571147,0.381707972,0.437782669,0.4622077,0.222468008,0.099200483,0.117750268,0.504300166,0.480253233,0.491919517,0.438317159,0.408151568,0.420072261
177,-1.5,7.5,0.077450948,0.198073961,0.206310409,0.488299753,0.43981982,0.457455643,0.100403672,0.067483265,0.084078625,0.500931773,0.450946145,0.471711295,0.432797185,0.412355671,0.441821486
178,-0.5,7.5,0.196483386,0.133855789,0.173200743,0.545555294,0.496277841,0.521705555,0.305621048,0.199194836,0.234007215,0.602760326,0.493294853,0.50235826,0.475181546,0.433436043,0.457726265
179,0.5,7.5,0.294054623,0.258008298,0.283215036,0.787484781,0.678908355,0.708721083,0.43111757,0.363085345,0.404052062,0.666510556,0.630487113,0.668286634,0.55568991,0.481277421,0.517352672
180,1.5,7.5,0.455726822,0.365492079,0.400950148,0.67694775,0.660572233,0.695733501,0.409326348,0.351704583,0.374371631,0.75194055,0.633121255,0.643385946,0.612689377,0.541710786,0.586178412
181,2.5,7.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
182,-10.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
183,-9.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
184,-8.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
185,-7.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
186,-6.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
187,-5.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
188,-4.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
189,-3.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
190,-2.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
191,-1.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
192,-0.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
193,0.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
194,1.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
195,2.5,8.5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1


==> robustness/GENEREF_0,_score.csv <==
-1,34.345,35.658,41.446,44.988,55.121
8,22.665,23.979,26.73,30.21,33.582
17,46.027,48.416,51.851,52.793,57.414
26,45.945,49.633,52.726,54.468,58.269
35,37.392,40.867,45.275,50.609,53.302


==> robustness/GENEREF_0,_score_aupr.csv <==
-1,39.207,45.701,56.361,61.586,70.975
8,14.34,17.208,20.837,25.152,27.317
17,50.322,57.691,61.445,66.533,72.596
26,47.836,51.582,59.746,62.426,69.421
35,35.122,44.027,50.112,56.532,66.33


==> robustness/GENEREF_1,0_score.csv <==
2,59.199,65.9,67.978,76.739,82.818
11,34.132,35.029,36.877,39.644,46.265
20,65.272,65.782,67.63,68.706,68.776
29,58.607,61.867,63.975,66.514,71.206
38,48.464,52.257,56.165,58.607,66.266


==> robustness/GENEREF_1,0_score_aupr.csv <==
2,61.562,77.957,81.755,102.66,110.7
11,20.232,24.274,28.147,32.952,36.796
20,61.982,74.966,79.431,84.188,90.807
29,49.616,64.765,70.887,76.323,86.466
38,43.626,49.624,58.909,64.994,73.6


==> robustness/GENEREF_1,2,0_score.csv <==
3,59.892,68.486,71.637,82.267,90.957
12,33.329,34.484,38.035,38.639,42.487
21,67.087,67.904,69.75,70.707,70.993
30,57.891,65.159,69.695,71.355,80.285
39,47.548,56.6,58.691,63.458,64.989


==> robustness/GENEREF_1,2,0_score_aupr.csv <==
3,64.05,85.646,94.104,115.28,131.08
12,22.679,25.486,28.415,31.957,38.06
21,72.503,80.863,84.248,88.787,99.679
30,72.843,80.005,81.997,87.694,97.207
39,59.077,59.773,64.863,68.402,72.155


==> robustness/GENEREF_1,2_score.csv <==
0,37.09,44.65,52.809,60.235,66.458
9,26.419,28.525,32.16,33.939,35.746
18,52.753,56.637,61.457,66.03,71.285
27,45.646,56.708,59.346,65.833,67.874
36,31.813,37.165,38.246,41.185,44.164


==> robustness/GENEREF_1,2_score_aupr.csv <==
0,31.704,46.872,58.258,64.337,81.124
9,14.39,17.947,19.177,25.061,26.937
18,59.079,63.197,69.974,82.621,88.997
27,46.612,62.605,68.154,74.38,82.298
36,26.521,30.47,32.633,35.871,39.468


==> robustness/GENEREF_1,_score.csv <==
-2,31.766,33.103,34.931,36.009,36.074
7,24.353,27.47,28.915,31.145,34.223
16,35.726,37.287,38.729,40.003,42.779
25,36.269,39.285,40.452,42.139,45.779
34,23.292,26.366,27.775,29.904,31.254


==> robustness/GENEREF_1,_score_aupr.csv <==
-2,18.172,20.601,21.374,22.239,22.486
7,11.474,13.01,14.245,15.315,18.407
16,23.799,25.487,26.328,28.37,30.927
25,20.479,24.857,27.667,30.032,30.974
34,11.852,13.651,14.774,16.299,17.616


==> robustness/GENEREF_2,0_score.csv <==
1,41.186,49.422,52.158,58.3,59.923
10,18.263,23.353,27.139,30.477,32.354
19,63.2,65.946,68.565,72.026,75.228
28,49.037,53.86,64.035,68.096,71.203
37,41.016,46.386,48.453,52.141,55.309


==> robustness/GENEREF_2,0_score_aupr.csv <==
1,54.491,70.182,72.649,84.245,100.88
10,18.268,20.759,22.679,24.378,25.721
19,81.214,86.935,91.008,100.68,112.78
28,59.248,71.428,80.331,90.658,101.7
37,48.903,52.669,55.254,63.728,74.308


==> robustness/GENEREF_2,_score.csv <==
-3,13.636,18.265,22.794,24.703,24.907
6,10.887,15.516,19.45,20.877,23.427
15,32.679,37.162,49.535,52.026,54.279
24,22.282,32.163,39.476,42.745,50.805
33,20.31,21.345,27.23,29.219,31.459


==> robustness/GENEREF_2,_score_aupr.csv <==
-3,12.002,17.099,21.169,23.149,23.357
6,9.5472,11.022,12.334,13.3,16.288
15,30.402,37.322,54.577,64.206,67.154
24,19.025,29.668,39.882,44.741,53.998
33,16.136,17.762,20.364,26.786,28.997

